ProARD: progressive adversarial robustness distillation: provide wide range of robust students

Adversarial Robustness Distillation (ARD) has emerged as an effective method to enhance the robustness of lightweight deep neural networks against adversarial attacks. Current ARD approaches have leveraged a large robust teacher network to train one robust lightweight student. However, due to the diverse range of edge devices and resource constraints, current approaches require training a new student network from scratch to meet specific constraints, leading to substantial computational costs and increased CO2 emissions. This paper proposes Progressive Adversarial Robustness Distillation (ProARD), enabling the efficient one-time training of a dynamic network that supports a diverse range of accurate and robust student networks without requiring retraining. We first make a dynamic deep neural network based on dynamic layers by encompassing variations in width, depth, and expansion in each design stage to support a wide range of architectures. Then, we consider the student network with the largest size as the dynamic teacher network. ProARD trains this dynamic network using a weight-sharing mechanism to jointly optimize the dynamic teacher network and its internal student networks. However, due to the high computational cost of calculating exact gradients for all the students within the dynamic network, a sampling mechanism is required to select a subset of students. We show that random student sampling in each iteration fails to produce accurate and robust students.

==> acc_rob_gen.csv <==
acc0,acc99,rob0,rob99
8.64E+01,9.19E+01,5.19E+01,5.53E+01
8.62E+01,9.19E+01,5.18E+01,5.53E+01
8.60E+01,9.19E+01,5.16E+01,5.53E+01
8.58E+01,9.19E+01,5.15E+01,5.53E+01
8.58E+01,9.19E+01,5.15E+01,5.53E+01
8.58E+01,9.19E+01,5.15E+01,5.53E+01
8.56E+01,9.19E+01,5.14E+01,5.53E+01
8.54E+01,9.19E+01,5.13E+01,5.53E+01
8.55E+01,9.19E+01,5.12E+01,5.53E+01
8.54E+01,9.19E+01,5.12E+01,5.53E+01
8.53E+01,9.19E+01,5.13E+01,5.53E+01
8.53E+01,9.19E+01,5.12E+01,5.53E+01
8.52E+01,9.19E+01,5.11E+01,5.53E+01
8.52E+01,9.19E+01,5.11E+01,5.53E+01
8.52E+01,9.19E+01,5.11E+01,5.53E+01
8.52E+01,9.19E+01,5.10E+01,5.53E+01
8.51E+01,9.19E+01,5.10E+01,5.53E+01
8.52E+01,9.19E+01,5.09E+01,5.53E+01
8.51E+01,9.19E+01,5.10E+01,5.53E+01
8.50E+01,9.19E+01,5.09E+01,5.53E+01
8.49E+01,9.19E+01,5.09E+01,5.53E+01
8.49E+01,9.19E+01,5.09E+01,5.53E+01
8.48E+01,9.19E+01,5.08E+01,5.53E+01
8.49E+01,9.19E+01,5.08E+01,5.53E+01
8.49E+01,9.19E+01,5.08E+01,5.53E+01
8.48E+01,9.19E+01,5.08E+01,5.53E+01
8.48E+01,9.19E+01,5.07E+01,5.53E+01
8.45E+01,9.19E+01,5.08E+01,5.53E+01
8.47E+01,9.19E+01,5.06E+01,5.53E+01
8.47E+01,9.19E+01,5.07E+01,5.53E+01
8.46E+01,9.19E+01,5.07E+01,5.53E+01
8.45E+01,9.19E+01,5.07E+01,5.53E+01
8.44E+01,9.19E+01,5.06E+01,5.53E+01
8.44E+01,9.19E+01,5.06E+01,5.53E+01
8.44E+01,9.19E+01,5.05E+01,5.53E+01
8.44E+01,9.19E+01,5.05E+01,5.53E+01
8.42E+01,9.19E+01,5.06E+01,5.53E+01
8.43E+01,9.19E+01,5.05E+01,5.53E+01
8.44E+01,9.19E+01,5.05E+01,5.53E+01
8.43E+01,9.19E+01,5.05E+01,5.53E+01
8.43E+01,9.19E+01,5.05E+01,5.53E+01
8.43E+01,9.19E+01,5.05E+01,5.53E+01
8.42E+01,9.19E+01,5.05E+01,5.53E+01
8.42E+01,9.19E+01,5.05E+01,5.53E+01
8.42E+01,9.19E+01,5.04E+01,5.53E+01
8.41E+01,9.19E+01,5.04E+01,5.53E+01
8.40E+01,9.19E+01,5.03E+01,5.53E+01
8.39E+01,9.19E+01,5.03E+01,5.53E+01
8.39E+01,9.19E+01,5.03E+01,5.53E+01
8.39E+01,9.19E+01,5.02E+01,5.53E+01
8.39E+01,9.19E+01,5.02E+01,5.53E+01
8.38E+01,9.19E+01,5.02E+01,5.53E+01
8.38E+01,9.19E+01,5.02E+01,5.53E+01
8.38E+01,9.19E+01,5.02E+01,5.53E+01
8.37E+01,9.19E+01,5.01E+01,5.53E+01
8.38E+01,9.19E+01,5.01E+01,5.53E+01
8.37E+01,9.19E+01,5.01E+01,5.53E+01
8.36E+01,9.19E+01,5.01E+01,5.53E+01
8.36E+01,9.19E+01,5.01E+01,5.53E+01
8.37E+01,9.19E+01,5.00E+01,5.53E+01
8.35E+01,9.19E+01,5.00E+01,5.53E+01
8.35E+01,9.19E+01,5.00E+01,5.53E+01
8.35E+01,9.19E+01,5.00E+01,5.53E+01
8.35E+01,9.19E+01,5.00E+01,5.53E+01
8.35E+01,9.19E+01,5.00E+01,5.53E+01
8.35E+01,9.19E+01,4.99E+01,5.53E+01
8.34E+01,9.19E+01,4.99E+01,5.53E+01
8.34E+01,9.19E+01,4.98E+01,5.53E+01
8.34E+01,9.19E+01,4.99E+01,5.53E+01
8.34E+01,9.19E+01,4.99E+01,5.53E+01
8.33E+01,9.19E+01,4.99E+01,5.53E+01
8.33E+01,9.19E+01,4.98E+01,5.53E+01
8.32E+01,9.19E+01,4.99E+01,5.53E+01
8.33E+01,9.19E+01,4.98E+01,5.53E+01
8.33E+01,9.19E+01,4.98E+01,5.53E+01
8.32E+01,9.19E+01,4.98E+01,5.53E+01
8.33E+01,9.19E+01,4.98E+01,5.53E+01
8.33E+01,9.19E+01,4.98E+01,5.53E+01
8.31E+01,9.19E+01,4.98E+01,5.53E+01
8.31E+01,9.19E+01,4.97E+01,5.53E+01
8.30E+01,9.19E+01,4.97E+01,5.53E+01
8.30E+01,9.19E+01,4.96E+01,5.53E+01
8.28E+01,9.19E+01,4.97E+01,5.53E+01
8.29E+01,9.19E+01,4.96E+01,5.53E+01
8.28E+01,9.19E+01,4.95E+01,5.53E+01
8.27E+01,9.19E+01,4.95E+01,5.53E+01
8.28E+01,9.19E+01,4.94E+01,5.53E+01
8.26E+01,9.19E+01,4.95E+01,5.53E+01
8.26E+01,9.19E+01,4.95E+01,5.53E+01
8.27E+01,9.19E+01,4.94E+01,5.53E+01
8.26E+01,9.19E+01,4.94E+01,5.53E+01
8.26E+01,9.19E+01,4.95E+01,5.53E+01
8.25E+01,9.19E+01,4.94E+01,5.53E+01
8.26E+01,9.19E+01,4.94E+01,5.53E+01
8.21E+01,9.19E+01,4.90E+01,5.53E+01
8.20E+01,9.19E+01,4.90E+01,5.53E+01
8.18E+01,9.19E+01,4.89E+01,5.53E+01
8.17E+01,9.19E+01,4.88E+01,5.53E+01
8.17E+01,9.19E+01,4.88E+01,5.53E+01
8.13E+01,9.19E+01,4.87E+01,5.53E+01


==> acc_rob_mbv3.csv <==
acc,rob
7.93E+01,4.46E+01
7.74E+01,4.33E+01
7.87E+01,4.52E+01
7.72E+01,4.28E+01
7.82E+01,4.57E+01
7.85E+01,4.55E+01
7.82E+01,4.52E+01
7.86E+01,4.64E+01
7.71E+01,4.01E+01
7.70E+01,4.22E+01
7.89E+01,4.57E+01
7.91E+01,4.51E+01
7.77E+01,4.41E+01
7.76E+01,4.42E+01
7.81E+01,4.41E+01
7.83E+01,4.47E+01
7.82E+01,4.56E+01
7.70E+01,4.15E+01
7.91E+01,4.58E+01
7.88E+01,4.33E+01
7.81E+01,4.45E+01
7.84E+01,4.44E+01
7.81E+01,4.50E+01
7.79E+01,4.37E+01
7.88E+01,4.51E+01
7.83E+01,4.45E+01
7.86E+01,4.54E+01
7.96E+01,4.59E+01
7.81E+01,4.53E+01
7.87E+01,4.57E+01
7.89E+01,4.54E+01
7.93E+01,4.52E+01
7.78E+01,4.51E+01
7.82E+01,4.54E+01
7.83E+01,4.58E+01
7.89E+01,4.67E+01
7.90E+01,4.56E+01
7.88E+01,4.64E+01
7.88E+01,4.53E+01
7.95E+01,4.62E+01
7.96E+01,4.63E+01
7.86E+01,4.55E+01
7.94E+01,4.67E+01
7.80E+01,4.55E+01
7.75E+01,4.47E+01
7.87E+01,4.59E+01
7.91E+01,4.58E+01
7.94E+01,4.52E+01
7.86E+01,4.14E+01
7.92E+01,4.71E+01
7.84E+01,4.48E+01
7.80E+01,4.40E+01
7.79E+01,4.30E+01
7.90E+01,4.43E+01
7.79E+01,4.46E+01
7.74E+01,4.44E+01
7.80E+01,4.28E+01
7.89E+01,4.52E+01
7.86E+01,4.39E+01
7.78E+01,4.51E+01
7.81E+01,4.56E+01
7.98E+01,4.77E+01
7.76E+01,4.28E+01
7.79E+01,4.42E+01
7.86E+01,4.49E+01
7.83E+01,4.43E+01
7.71E+01,4.28E+01
7.79E+01,4.43E+01
7.72E+01,4.23E+01
7.70E+01,4.40E+01
7.82E+01,4.42E+01
7.84E+01,4.61E+01
7.81E+01,4.58E+01
7.97E+01,4.64E+01
7.85E+01,4.45E+01
7.85E+01,4.43E+01
7.82E+01,4.49E+01
7.86E+01,4.65E+01
7.83E+01,4.55E+01
7.84E+01,4.60E+01
7.82E+01,4.41E+01
7.84E+01,4.55E+01
7.83E+01,4.30E+01
7.83E+01,4.40E+01
7.76E+01,4.47E+01
7.79E+01,4.19E+01
7.78E+01,4.55E+01
7.73E+01,4.28E+01
7.77E+01,4.43E+01
7.86E+01,4.49E+01
7.76E+01,4.52E+01
7.78E+01,4.25E+01
7.85E+01,4.54E+01
7.85E+01,4.49E+01
7.88E+01,4.72E+01
7.85E+01,4.47E+01
7.93E+01,4.61E+01
7.77E+01,4.32E+01
7.87E+01,4.63E+01
7.85E+01,4.56E+01
7.91E+01,4.70E+01
7.81E+01,4.49E+01
7.91E+01,4.59E+01
7.87E+01,4.68E+01
7.82E+01,4.45E+01
7.79E+01,4.43E+01
7.86E+01,4.56E+01
7.81E+01,4.42E+01
7.86E+01,4.68E+01
7.84E+01,4.51E+01
7.87E+01,4.58E+01
7.83E+01,4.24E+01
7.84E+01,4.65E+01
7.78E+01,4.51E+01
7.61E+01,4.04E+01
7.90E+01,4.43E+01
7.79E+01,4.54E+01
7.81E+01,4.40E+01
7.87E+01,4.46E+01
7.81E+01,4.43E+01
7.83E+01,4.56E+01
7.86E+01,4.59E+01
7.78E+01,4.45E+01
7.89E+01,4.60E+01
7.82E+01,4.40E+01
7.85E+01,4.52E+01
7.87E+01,4.68E+01
7.72E+01,4.36E+01
7.86E+01,4.55E+01
7.81E+01,4.42E+01
7.78E+01,4.55E+01
7.88E+01,4.44E+01
7.84E+01,4.56E+01
7.88E+01,4.62E+01
7.90E+01,4.63E+01
7.76E+01,4.35E+01
7.86E+01,4.53E+01
7.97E+01,4.74E+01
7.68E+01,4.35E+01
7.93E+01,4.50E+01
7.80E+01,4.29E+01
7.86E+01,4.38E+01
7.93E+01,4.63E+01
7.82E+01,4.40E+01
7.79E+01,4.25E+01
7.83E+01,4.46E+01
7.80E+01,4.32E+01
7.92E+01,4.49E+01
7.86E+01,4.52E+01
7.88E+01,4.61E+01
7.89E+01,4.60E+01
7.85E+01,4.65E+01
7.75E+01,4.33E+01
7.84E+01,4.53E+01
7.83E+01,4.59E+01
7.89E+01,4.74E+01
7.77E+01,4.30E+01
7.83E+01,4.44E+01
7.83E+01,4.40E+01
7.87E+01,4.71E+01
7.78E+01,4.52E+01
7.82E+01,4.41E+01
7.79E+01,4.49E+01
7.84E+01,4.60E+01
7.89E+01,4.63E+01
7.80E+01,4.48E+01
7.77E+01,4.12E+01
7.84E+01,4.35E+01
7.90E+01,4.70E+01
7.74E+01,4.16E+01
7.89E+01,4.46E+01
7.89E+01,4.58E+01
7.71E+01,4.20E+01
7.93E+01,4.57E+01
7.96E+01,4.54E+01
7.76E+01,4.06E+01
7.85E+01,4.44E+01
7.82E+01,4.52E+01
7.86E+01,4.58E+01
7.83E+01,4.64E+01
7.96E+01,4.68E+01
7.95E+01,4.71E+01
7.76E+01,4.42E+01
7.78E+01,4.52E+01
7.88E+01,4.48E+01
7.89E+01,4.67E+01
7.86E+01,4.44E+01
7.85E+01,4.58E+01
7.82E+01,4.13E+01
7.73E+01,4.32E+01
7.82E+01,4.47E+01
7.84E+01,4.53E+01
7.82E+01,4.50E+01
7.76E+01,4.44E+01
7.86E+01,4.18E+01
7.79E+01,4.41E+01
7.87E+01,4.71E+01
7.84E+01,4.58E+01
7.95E+01,4.72E+01
7.85E+01,4.33E+01
7.91E+01,4.67E+01
7.81E+01,4.55E+01
7.82E+01,4.42E+01
7.86E+01,4.60E+01
7.85E+01,4.35E+01
7.87E+01,4.59E+01
7.83E+01,4.50E+01
7.82E+01,4.55E+01
7.84E+01,4.34E+01
7.84E+01,4.57E+01
7.80E+01,4.34E+01
7.87E+01,4.42E+01
7.85E+01,4.62E+01
7.91E+01,4.68E+01
7.75E+01,4.26E+01
7.84E+01,4.52E+01
7.86E+01,4.43E+01
7.84E+01,4.34E+01
7.82E+01,4.30E+01
7.81E+01,4.62E+01
7.81E+01,3.95E+01
7.89E+01,4.45E+01
7.88E+01,4.60E+01
7.87E+01,4.60E+01
7.88E+01,4.56E+01
7.85E+01,4.52E+01
7.90E+01,4.42E+01
7.86E+01,4.39E+01
7.90E+01,4.65E+01
7.87E+01,4.49E+01
7.88E+01,4.50E+01
7.74E+01,4.25E+01
7.84E+01,4.53E+01
7.87E+01,4.50E+01
7.91E+01,4.62E+01
7.86E+01,4.59E+01
7.81E+01,4.49E+01
7.82E+01,4.36E+01
7.92E+01,4.64E+01
7.84E+01,4.61E+01
7.98E+01,4.65E+01
7.80E+01,4.50E+01
7.91E+01,4.67E+01
7.93E+01,4.58E+01
7.90E+01,4.67E+01
7.87E+01,4.28E+01
7.82E+01,4.43E+01
7.82E+01,4.32E+01
7.80E+01,4.42E+01
7.88E+01,4.60E+01
7.87E+01,4.38E+01
7.82E+01,4.43E+01
7.83E+01,4.52E+01
7.89E+01,4.48E+01
7.83E+01,4.38E+01
7.79E+01,4.38E+01
7.87E+01,4.50E+01
7.82E+01,4.56E+01
7.84E+01,4.61E+01
7.84E+01,4.49E+01
7.79E+01,4.32E+01
7.76E+01,4.45E+01
7.91E+01,4.67E+01
7.85E+01,4.56E+01
7.93E+01,4.53E+01
7.87E+01,4.40E+01
7.86E+01,4.51E+01
7.78E+01,4.31E+01
7.68E+01,4.03E+01
7.78E+01,4.39E+01
7.89E+01,4.58E+01
7.88E+01,4.56E+01
7.87E+01,4.57E+01
7.87E+01,4.53E+01
7.86E+01,4.55E+01
7.88E+01,4.49E+01
7.82E+01,4.49E+01
7.84E+01,4.69E+01
7.83E+01,4.54E+01
7.74E+01,4.43E+01
7.90E+01,4.60E+01
7.81E+01,4.53E+01
7.83E+01,4.30E+01
7.83E+01,4.46E+01
7.82E+01,4.48E+01
7.80E+01,4.33E+01
7.88E+01,4.40E+01
7.78E+01,4.48E+01
7.83E+01,4.64E+01
7.87E+01,4.34E+01
7.89E+01,4.52E+01
7.82E+01,4.54E+01
7.82E+01,4.48E+01
7.83E+01,4.61E+01
7.83E+01,4.50E+01
7.81E+01,4.45E+01
7.78E+01,4.28E+01
7.87E+01,4.60E+01
7.89E+01,4.55E+01
7.87E+01,4.41E+01
7.79E+01,4.40E+01
7.97E+01,4.70E+01
7.82E+01,4.58E+01
7.87E+01,4.48E+01
7.78E+01,4.33E+01
7.79E+01,4.31E+01
7.84E+01,4.48E+01
7.85E+01,4.65E+01
7.76E+01,4.36E+01
7.89E+01,4.59E+01
7.78E+01,4.23E+01
7.81E+01,4.37E+01
7.79E+01,4.48E+01
7.75E+01,4.37E+01
7.84E+01,4.42E+01
7.88E+01,4.63E+01
7.87E+01,4.42E+01
7.87E+01,4.57E+01
7.83E+01,4.54E+01
7.81E+01,4.36E+01
7.85E+01,4.66E+01
7.82E+01,4.40E+01
7.90E+01,4.49E+01
7.92E+01,4.45E+01
7.79E+01,4.34E+01
7.80E+01,4.46E+01
7.93E+01,4.57E+01
7.72E+01,4.23E+01
7.91E+01,4.47E+01
7.89E+01,4.53E+01
7.89E+01,4.52E+01
7.76E+01,4.37E+01
7.92E+01,4.59E+01
7.81E+01,4.49E+01
7.77E+01,4.29E+01
7.81E+01,4.48E+01
7.81E+01,4.46E+01
7.83E+01,4.49E+01
7.76E+01,4.38E+01
7.85E+01,4.48E+01
7.79E+01,4.44E+01
7.75E+01,4.47E+01
7.76E+01,4.42E+01
7.76E+01,4.30E+01
7.86E+01,4.62E+01
7.90E+01,4.59E+01
7.91E+01,4.49E+01
7.71E+01,4.04E+01
7.77E+01,4.43E+01
7.83E+01,4.21E+01
7.80E+01,4.40E+01
7.91E+01,4.59E+01
7.94E+01,4.72E+01
7.79E+01,4.36E+01
7.97E+01,4.64E+01
7.85E+01,4.43E+01
7.84E+01,4.47E+01
7.93E+01,4.70E+01
7.90E+01,4.67E+01
7.82E+01,4.60E+01
7.91E+01,4.63E+01
7.85E+01,4.57E+01
7.83E+01,4.36E+01
7.82E+01,4.44E+01
7.96E+01,4.72E+01
7.88E+01,4.50E+01
7.90E+01,4.48E+01
7.85E+01,4.55E+01
7.73E+01,4.35E+01
7.86E+01,4.65E+01
7.80E+01,4.60E+01
7.83E+01,4.48E+01
7.90E+01,4.56E+01
7.89E+01,4.48E+01
7.93E+01,4.55E+01
7.80E+01,4.48E+01
7.74E+01,4.53E+01
7.84E+01,3.96E+01
7.74E+01,4.34E+01
7.87E+01,4.66E+01
7.90E+01,4.64E+01
7.87E+01,4.56E+01
7.84E+01,4.52E+01
7.83E+01,4.57E+01
7.87E+01,4.48E+01
7.83E+01,4.26E+01
7.83E+01,4.45E+01
7.91E+01,4.48E+01
7.95E+01,4.52E+01
7.92E+01,4.52E+01
7.78E+01,4.37E+01
7.77E+01,4.48E+01
7.87E+01,4.62E+01
7.65E+01,4.21E+01
7.88E+01,4.60E+01
7.83E+01,4.48E+01
7.83E+01,4.48E+01
7.95E+01,4.48E+01
7.79E+01,4.35E+01
7.89E+01,4.61E+01
7.95E+01,4.62E+01
7.84E+01,4.61E+01
7.86E+01,4.58E+01
7.79E+01,4.45E+01
7.86E+01,4.60E+01
7.84E+01,4.46E+01
7.89E+01,4.67E+01
7.84E+01,4.57E+01
7.75E+01,4.21E+01
7.81E+01,4.60E+01
7.74E+01,4.52E+01
7.83E+01,4.50E+01
7.95E+01,4.63E+01
7.77E+01,4.41E+01
7.84E+01,4.49E+01
7.80E+01,4.29E+01
7.84E+01,4.35E+01
7.88E+01,4.59E+01
7.94E+01,4.49E+01
7.83E+01,4.28E+01
7.89E+01,4.30E+01
7.85E+01,4.54E+01
7.85E+01,4.45E+01
7.77E+01,4.59E+01
7.82E+01,4.52E+01
7.84E+01,4.55E+01
7.82E+01,4.43E+01
7.88E+01,4.50E+01
7.86E+01,4.53E+01
7.87E+01,4.46E+01
7.82E+01,4.27E+01
7.85E+01,4.45E+01
7.90E+01,4.54E+01
7.81E+01,4.41E+01
7.85E+01,4.49E+01
7.76E+01,4.41E+01
7.77E+01,4.44E+01
7.88E+01,4.58E+01
7.72E+01,4.35E+01
7.90E+01,4.56E+01
7.76E+01,4.42E+01
7.78E+01,4.53E+01
7.79E+01,4.46E+01
7.71E+01,4.13E+01
7.91E+01,4.52E+01
7.72E+01,4.18E+01
7.87E+01,4.64E+01
7.82E+01,4.57E+01
7.86E+01,4.53E+01
7.80E+01,4.30E+01
7.92E+01,4.52E+01
7.90E+01,4.57E+01
7.91E+01,4.67E+01
7.78E+01,4.38E+01
7.90E+01,4.45E+01
7.89E+01,4.63E+01
7.84E+01,4.58E+01
7.81E+01,4.50E+01
7.85E+01,4.57E+01
7.92E+01,4.68E+01
7.94E+01,4.45E+01
7.94E+01,4.68E+01
7.87E+01,4.43E+01
7.68E+01,4.02E+01
7.82E+01,4.52E+01
7.81E+01,4.50E+01
7.95E+01,4.71E+01
7.86E+01,4.56E+01
7.92E+01,4.69E+01
7.88E+01,4.63E+01
7.77E+01,4.45E+01
7.83E+01,4.43E+01
7.84E+01,4.49E+01
7.83E+01,4.58E+01
7.92E+01,4.62E+01
7.83E+01,4.47E+01
7.95E+01,4.55E+01
7.86E+01,4.44E+01
7.89E+01,4.61E+01
7.89E+01,4.61E+01
7.91E+01,4.49E+01
7.80E+01,4.45E+01
7.85E+01,4.58E+01
7.85E+01,4.40E+01
7.76E+01,4.44E+01
7.87E+01,4.52E+01
7.87E+01,4.57E+01
7.85E+01,4.52E+01
7.85E+01,4.57E+01
7.86E+01,4.62E+01
7.80E+01,4.11E+01
7.90E+01,4.51E+01
7.83E+01,4.54E+01
7.86E+01,4.53E+01
7.85E+01,4.55E+01
7.69E+01,3.96E+01
7.87E+01,4.48E+01
7.78E+01,4.49E+01
7.82E+01,4.51E+01
7.90E+01,4.67E+01
7.89E+01,4.64E+01
7.75E+01,4.17E+01
7.87E+01,4.59E+01
7.80E+01,4.33E+01
7.90E+01,4.48E+01
7.86E+01,4.57E+01
7.74E+01,4.40E+01
7.93E+01,4.60E+01
7.84E+01,4.56E+01
7.76E+01,4.34E+01
7.90E+01,4.50E+01
7.83E+01,4.43E+01
7.91E+01,4.63E+01
7.91E+01,4.64E+01
7.85E+01,4.51E+01
7.83E+01,4.23E+01
7.85E+01,4.34E+01
7.74E+01,4.38E+01
7.91E+01,4.41E+01
7.89E+01,4.40E+01
7.87E+01,4.39E+01
7.89E+01,4.39E+01
7.82E+01,4.47E+01
7.82E+01,4.33E+01
7.85E+01,4.57E+01
7.90E+01,4.52E+01
7.66E+01,4.27E+01
7.87E+01,4.50E+01
7.82E+01,4.43E+01
7.86E+01,4.53E+01
7.81E+01,4.27E+01
7.86E+01,4.47E+01
7.90E+01,4.64E+01
7.79E+01,4.48E+01
7.84E+01,4.65E+01
7.90E+01,4.42E+01
7.92E+01,4.61E+01
7.80E+01,4.46E+01
7.84E+01,4.38E+01
7.89E+01,4.49E+01
7.77E+01,3.98E+01
7.80E+01,4.37E+01
7.88E+01,4.52E+01
7.92E+01,4.58E+01
7.92E+01,4.64E+01
7.83E+01,4.50E+01
7.77E+01,4.28E+01
7.82E+01,4.42E+01
7.84E+01,4.58E+01
7.83E+01,4.56E+01
7.87E+01,4.52E+01
7.90E+01,4.63E+01
7.78E+01,4.53E+01
7.86E+01,4.58E+01
7.78E+01,4.48E+01
7.87E+01,4.49E+01
7.89E+01,4.59E+01
7.86E+01,4.51E+01
7.92E+01,4.57E+01
7.86E+01,4.43E+01
7.79E+01,4.59E+01
7.88E+01,4.44E+01
7.85E+01,4.44E+01
7.72E+01,4.42E+01
7.76E+01,4.49E+01
7.79E+01,4.33E+01
7.84E+01,4.54E+01
7.84E+01,4.51E+01
7.85E+01,4.71E+01
7.88E+01,4.41E+01
7.81E+01,4.22E+01
7.83E+01,4.29E+01
7.92E+01,4.55E+01
7.89E+01,4.71E+01
7.76E+01,3.97E+01
7.68E+01,4.39E+01
7.90E+01,4.50E+01
7.76E+01,4.29E+01
7.91E+01,4.54E+01
7.82E+01,4.25E+01
7.82E+01,4.28E+01
7.91E+01,4.60E+01
7.83E+01,4.36E+01
7.87E+01,4.54E+01
7.84E+01,4.38E+01
7.95E+01,4.58E+01
7.81E+01,4.57E+01
7.76E+01,4.40E+01
7.82E+01,4.66E+01
7.99E+01,4.73E+01
7.85E+01,4.56E+01
7.72E+01,4.15E+01
7.86E+01,4.70E+01
7.85E+01,4.46E+01
7.89E+01,4.58E+01
7.82E+01,4.46E+01
7.82E+01,4.44E+01
7.80E+01,4.18E+01
7.83E+01,4.30E+01
7.82E+01,4.45E+01
7.76E+01,4.40E+01
7.84E+01,4.62E+01
7.89E+01,4.47E+01
7.74E+01,4.26E+01
7.85E+01,4.52E+01
7.79E+01,4.40E+01
7.91E+01,4.63E+01
7.77E+01,4.11E+01
7.79E+01,4.52E+01
7.85E+01,4.35E+01
7.96E+01,4.54E+01
7.92E+01,4.66E+01
7.85E+01,4.44E+01
7.85E+01,4.55E+01
7.79E+01,4.36E+01
7.87E+01,4.47E+01
7.77E+01,4.31E+01
7.94E+01,4.71E+01
7.86E+01,4.62E+01
7.79E+01,4.37E+01
7.86E+01,4.47E+01
7.82E+01,4.53E+01
7.85E+01,4.53E+01
7.81E+01,4.45E+01
7.80E+01,4.44E+01
7.71E+01,4.18E+01
7.88E+01,4.63E+01
7.89E+01,4.47E+01
7.89E+01,4.49E+01
7.88E+01,4.58E+01
7.79E+01,4.52E+01
7.88E+01,4.78E+01
7.87E+01,4.57E+01
7.87E+01,4.41E+01
7.83E+01,4.36E+01
7.86E+01,4.67E+01
7.82E+01,4.55E+01
7.79E+01,4.41E+01
7.86E+01,4.50E+01
7.87E+01,4.48E+01
7.71E+01,4.14E+01
7.88E+01,4.59E+01
7.79E+01,4.41E+01
7.76E+01,4.43E+01
7.86E+01,4.47E+01
7.86E+01,4.55E+01
7.68E+01,4.32E+01
7.87E+01,4.42E+01
7.96E+01,4.40E+01
7.92E+01,4.43E+01
7.83E+01,4.53E+01
7.84E+01,4.54E+01
7.84E+01,4.42E+01
7.92E+01,4.56E+01
7.89E+01,4.51E+01
7.87E+01,4.47E+01
7.77E+01,4.42E+01
7.84E+01,4.56E+01
7.83E+01,4.47E+01
7.87E+01,4.58E+01
7.68E+01,4.18E+01
7.87E+01,4.62E+01
7.84E+01,4.42E+01
7.88E+01,4.62E+01
7.89E+01,4.52E+01
7.75E+01,4.14E+01
7.77E+01,4.40E+01
7.90E+01,4.55E+01
7.86E+01,4.52E+01
7.87E+01,4.39E+01
7.85E+01,4.48E+01
7.89E+01,4.57E+01
7.85E+01,4.49E+01
7.88E+01,4.48E+01
7.88E+01,4.68E+01
7.82E+01,4.44E+01
7.85E+01,4.58E+01
7.87E+01,4.60E+01
7.82E+01,4.53E+01
7.84E+01,4.54E+01
7.86E+01,4.55E+01
7.93E+01,4.69E+01
7.81E+01,4.35E+01
7.88E+01,4.47E+01
7.87E+01,4.69E+01
7.87E+01,4.45E+01
7.88E+01,4.62E+01
7.77E+01,4.44E+01
7.88E+01,4.63E+01
7.79E+01,4.16E+01
7.89E+01,4.70E+01
7.97E+01,4.62E+01
7.79E+01,4.52E+01
7.93E+01,4.55E+01
7.80E+01,4.53E+01
7.84E+01,4.57E+01
7.84E+01,4.51E+01
7.85E+01,4.28E+01
7.76E+01,4.32E+01
7.61E+01,3.94E+01
7.74E+01,4.19E+01
7.89E+01,4.69E+01
7.86E+01,4.36E+01
7.90E+01,4.61E+01
7.77E+01,4.24E+01
7.84E+01,4.36E+01
7.73E+01,4.33E+01
7.79E+01,4.44E+01
7.94E+01,4.45E+01
7.89E+01,4.45E+01
7.96E+01,4.68E+01
7.85E+01,4.32E+01
7.84E+01,4.39E+01
7.81E+01,4.33E+01
7.78E+01,4.38E+01
7.90E+01,4.65E+01
7.78E+01,4.43E+01
7.76E+01,4.32E+01
7.91E+01,4.60E+01
7.86E+01,4.42E+01
7.90E+01,4.38E+01
7.91E+01,4.65E+01
7.76E+01,4.53E+01
7.81E+01,4.34E+01
7.85E+01,4.60E+01
7.71E+01,4.16E+01
7.81E+01,4.48E+01
7.83E+01,4.46E+01
7.84E+01,4.61E+01
7.87E+01,4.56E+01
7.92E+01,4.53E+01
7.88E+01,4.53E+01
7.80E+01,4.29E+01
7.93E+01,4.60E+01
7.76E+01,4.25E+01
7.82E+01,4.33E+01
7.84E+01,4.58E+01
7.82E+01,4.58E+01
7.95E+01,4.59E+01
7.83E+01,4.36E+01
7.76E+01,4.54E+01
7.91E+01,4.59E+01
7.89E+01,4.43E+01
7.93E+01,4.52E+01
7.90E+01,4.54E+01
7.78E+01,4.22E+01
7.86E+01,4.33E+01
7.86E+01,4.61E+01
7.88E+01,4.46E+01
7.87E+01,4.71E+01
7.80E+01,4.48E+01
7.91E+01,4.70E+01
7.88E+01,4.62E+01
7.98E+01,4.61E+01
7.92E+01,4.44E+01
7.83E+01,4.53E+01
7.76E+01,3.99E+01
7.85E+01,4.51E+01
7.83E+01,4.44E+01
7.84E+01,4.51E+01
7.95E+01,4.54E+01
7.86E+01,4.16E+01
7.78E+01,4.55E+01
7.75E+01,4.28E+01
7.90E+01,4.56E+01
7.90E+01,4.48E+01
7.85E+01,4.35E+01
7.88E+01,4.46E+01
7.80E+01,4.55E+01
7.86E+01,4.47E+01
7.86E+01,4.60E+01
7.77E+01,4.44E+01
7.78E+01,4.19E+01
7.80E+01,4.45E+01
7.85E+01,4.58E+01
7.84E+01,4.47E+01
7.83E+01,4.57E+01
7.83E+01,4.49E+01
7.86E+01,4.33E+01
7.93E+01,4.66E+01
7.91E+01,4.55E+01
7.85E+01,4.37E+01
7.89E+01,4.48E+01
7.89E+01,4.53E+01
7.82E+01,4.51E+01
7.85E+01,4.66E+01
7.85E+01,4.34E+01
7.83E+01,4.48E+01
7.79E+01,4.32E+01
7.95E+01,4.66E+01
7.84E+01,4.57E+01
7.88E+01,4.51E+01
7.80E+01,4.32E+01
7.92E+01,4.56E+01
7.87E+01,4.44E+01
7.84E+01,4.46E+01
7.81E+01,4.48E+01
7.78E+01,4.38E+01
7.76E+01,4.38E+01
7.83E+01,4.51E+01
7.87E+01,4.50E+01
7.86E+01,4.29E+01
7.94E+01,4.67E+01
7.84E+01,4.63E+01
7.89E+01,4.55E+01
7.76E+01,4.35E+01
7.92E+01,4.59E+01
7.83E+01,4.43E+01
7.73E+01,4.24E+01
7.80E+01,4.48E+01
7.74E+01,4.28E+01
7.81E+01,4.54E+01
7.78E+01,4.42E+01
7.85E+01,4.50E+01
7.84E+01,4.50E+01
7.85E+01,4.40E+01
7.80E+01,4.29E+01
7.87E+01,4.44E+01
7.82E+01,4.60E+01
7.87E+01,4.49E+01
7.74E+01,4.03E+01
7.84E+01,4.52E+01
7.79E+01,4.52E+01
7.74E+01,4.37E+01
7.83E+01,4.42E+01
7.90E+01,4.43E+01
7.79E+01,4.50E+01
7.84E+01,4.43E+01
7.87E+01,4.53E+01
7.88E+01,4.48E+01
7.85E+01,4.54E+01
7.85E+01,4.45E+01
7.80E+01,4.53E+01
7.80E+01,4.47E+01
7.85E+01,4.56E+01
7.90E+01,4.57E+01
7.83E+01,4.40E+01
7.92E+01,4.55E+01
7.96E+01,4.72E+01
7.87E+01,4.58E+01
7.87E+01,4.61E+01
7.88E+01,4.55E+01
7.78E+01,4.51E+01
7.84E+01,4.31E+01
7.91E+01,4.64E+01
7.78E+01,4.53E+01
7.79E+01,4.26E+01
7.83E+01,4.48E+01
7.92E+01,4.78E+01
7.87E+01,4.44E+01
7.77E+01,4.20E+01
7.74E+01,4.16E+01
7.94E+01,4.55E+01
7.97E+01,4.55E+01
7.84E+01,4.46E+01
7.96E+01,4.42E+01
7.82E+01,4.42E+01
7.86E+01,4.35E+01
7.79E+01,4.62E+01
7.96E+01,4.69E+01
7.85E+01,4.50E+01
7.93E+01,4.75E+01
7.91E+01,4.52E+01
7.90E+01,4.60E+01
7.88E+01,4.69E+01
7.82E+01,4.52E+01
7.76E+01,4.30E+01
7.94E+01,4.52E+01
7.85E+01,4.36E+01
7.74E+01,4.33E+01
7.91E+01,4.59E+01
7.85E+01,4.53E+01
7.89E+01,4.53E+01
7.87E+01,4.48E+01
7.83E+01,4.46E+01
7.94E+01,4.63E+01
7.73E+01,4.18E+01
7.75E+01,4.35E+01
7.75E+01,4.28E+01
7.83E+01,4.58E+01
7.85E+01,4.52E+01
7.81E+01,4.54E+01
7.84E+01,4.37E+01
7.90E+01,4.58E+01
7.81E+01,4.31E+01
7.77E+01,4.38E+01
7.85E+01,4.58E+01
7.92E+01,4.75E+01
7.89E+01,4.52E+01
7.83E+01,4.37E+01
7.77E+01,4.42E+01
7.82E+01,4.54E+01
7.83E+01,4.40E+01
7.83E+01,4.49E+01
7.92E+01,4.57E+01
7.89E+01,4.65E+01
7.89E+01,4.43E+01
7.86E+01,4.45E+01
7.94E+01,4.64E+01
7.91E+01,4.60E+01
7.94E+01,4.66E+01
7.80E+01,4.29E+01
7.92E+01,4.57E+01
7.88E+01,4.41E+01
7.90E+01,4.47E+01
7.82E+01,4.57E+01
7.83E+01,4.47E+01
7.88E+01,4.52E+01
7.88E+01,4.68E+01
7.79E+01,4.14E+01
7.88E+01,4.55E+01
7.78E+01,4.46E+01
7.82E+01,4.52E+01
7.83E+01,4.50E+01
7.86E+01,4.44E+01
7.58E+01,3.69E+01
7.80E+01,4.25E+01
7.85E+01,4.56E+01
7.79E+01,4.37E+01
7.89E+01,4.54E+01
7.99E+01,4.58E+01
7.87E+01,4.42E+01
7.92E+01,4.70E+01
7.84E+01,4.49E+01
7.86E+01,4.58E+01
7.82E+01,4.56E+01
7.81E+01,4.36E+01
7.83E+01,4.68E+01
7.80E+01,4.34E+01
7.86E+01,4.40E+01
7.82E+01,4.22E+01
7.84E+01,4.36E+01
7.78E+01,4.30E+01
7.71E+01,4.11E+01
7.85E+01,4.37E+01
7.69E+01,4.19E+01
7.84E+01,4.54E+01
7.84E+01,4.52E+01
7.87E+01,4.47E+01
7.92E+01,4.38E+01
7.88E+01,4.57E+01
7.74E+01,4.06E+01
7.86E+01,4.66E+01
7.84E+01,4.60E+01
7.85E+01,4.43E+01
7.86E+01,4.43E+01
7.83E+01,4.31E+01
7.93E+01,4.63E+01
7.76E+01,4.48E+01
7.89E+01,4.46E+01
7.90E+01,4.54E+01
7.82E+01,4.58E+01
7.94E+01,4.52E+01
7.86E+01,4.67E+01
7.89E+01,4.61E+01
7.92E+01,4.65E+01
7.84E+01,4.57E+01
7.92E+01,4.64E+01
7.78E+01,4.32E+01
7.88E+01,4.58E+01
7.97E+01,4.62E+01
7.77E+01,4.37E+01
7.78E+01,4.42E+01
7.81E+01,4.39E+01
7.89E+01,4.54E+01
7.73E+01,4.30E+01
7.73E+01,4.41E+01
7.84E+01,4.44E+01
7.82E+01,4.32E+01
7.94E+01,4.53E+01
7.85E+01,4.52E+01
7.82E+01,4.38E+01
7.86E+01,4.55E+01
7.89E+01,4.59E+01
7.79E+01,4.33E+01
7.86E+01,4.46E+01
7.80E+01,4.49E+01
7.93E+01,4.56E+01
7.78E+01,4.48E+01
7.79E+01,4.45E+01
7.84E+01,4.59E+01
7.93E+01,4.63E+01
7.85E+01,4.52E+01
7.77E+01,4.35E+01
7.79E+01,4.39E+01
7.81E+01,4.36E+01
7.82E+01,4.64E+01
7.85E+01,4.57E+01
7.87E+01,4.27E+01
7.72E+01,4.50E+01
7.83E+01,4.64E+01
7.91E+01,4.58E+01
7.86E+01,4.50E+01
7.90E+01,4.39E+01
7.79E+01,4.50E+01
7.87E+01,4.57E+01
7.83E+01,4.30E+01
7.84E+01,4.59E+01
7.72E+01,4.13E+01
7.93E+01,4.55E+01
7.91E+01,4.54E+01
7.67E+01,4.13E+01
7.85E+01,4.63E+01
7.87E+01,4.50E+01
7.87E+01,4.47E+01
7.74E+01,4.32E+01
7.81E+01,4.39E+01
7.89E+01,4.47E+01
7.81E+01,4.40E+01
7.91E+01,4.70E+01
7.82E+01,4.23E+01
7.86E+01,4.59E+01
7.89E+01,4.52E+01
7.74E+01,4.34E+01
7.76E+01,4.25E+01
7.82E+01,4.48E+01
7.86E+01,4.67E+01
7.81E+01,4.37E+01
7.80E+01,4.50E+01
7.74E+01,4.24E+01
7.90E+01,4.61E+01
7.79E+01,4.42E+01
7.86E+01,4.45E+01
7.86E+01,4.43E+01
7.81E+01,4.29E+01
7.88E+01,4.56E+01
7.87E+01,4.55E+01
7.77E+01,4.21E+01
7.82E+01,4.40E+01
7.85E+01,4.47E+01
7.89E+01,4.54E+01
7.94E+01,4.60E+01
7.90E+01,4.64E+01
7.83E+01,4.50E+01
7.89E+01,4.38E+01
7.80E+01,4.45E+01
7.81E+01,4.57E+01
7.92E+01,4.56E+01
7.81E+01,4.48E+01
7.93E+01,4.58E+01
7.83E+01,4.55E+01
7.93E+01,4.42E+01
7.90E+01,4.46E+01
7.82E+01,4.46E+01
7.79E+01,4.49E+01
7.89E+01,4.63E+01
7.84E+01,4.51E+01
7.84E+01,4.62E+01
7.88E+01,4.49E+01
7.93E+01,4.73E+01
7.90E+01,4.63E+01
7.76E+01,3.89E+01
7.79E+01,4.39E+01
7.88E+01,4.63E+01
7.93E+01,4.63E+01
7.87E+01,4.53E+01
7.83E+01,4.57E+01
7.76E+01,4.36E+01
7.84E+01,4.56E+01
7.90E+01,4.69E+01
7.83E+01,4.61E+01
7.76E+01,4.36E+01
7.76E+01,4.50E+01
7.90E+01,4.54E+01
7.85E+01,4.60E+01
7.78E+01,4.27E+01
7.77E+01,4.40E+01
7.74E+01,4.35E+01
7.85E+01,4.53E+01
7.97E+01,4.63E+01
7.77E+01,4.26E+01
7.88E+01,4.65E+01
7.85E+01,4.43E+01
7.76E+01,4.22E+01
7.86E+01,4.56E+01
7.89E+01,4.54E+01
7.95E+01,4.70E+01
7.78E+01,4.38E+01
7.92E+01,4.60E+01
7.86E+01,4.32E+01
7.78E+01,4.44E+01
7.74E+01,4.20E+01
7.84E+01,4.38E+01
7.79E+01,4.47E+01
7.88E+01,4.53E+01
7.76E+01,4.38E+01
7.87E+01,4.64E+01
7.68E+01,4.08E+01
7.79E+01,4.43E+01
7.86E+01,4.65E+01
7.85E+01,4.38E+01
7.89E+01,4.52E+01
7.78E+01,4.26E+01
7.78E+01,4.36E+01
7.80E+01,4.52E+01
7.83E+01,4.48E+01
7.92E+01,4.58E+01
7.88E+01,4.51E+01
7.85E+01,4.48E+01
7.79E+01,4.55E+01
7.84E+01,4.37E+01
7.86E+01,4.30E+01
7.62E+01,3.65E+01
7.83E+01,4.40E+01
7.84E+01,4.40E+01
7.89E+01,4.47E+01
7.93E+01,4.64E+01
7.84E+01,4.41E+01
7.83E+01,4.41E+01
7.90E+01,4.65E+01
7.78E+01,4.28E+01
7.61E+01,4.21E+01
7.83E+01,4.47E+01
7.90E+01,4.37E+01
7.83E+01,4.65E+01
7.84E+01,4.40E+01
7.92E+01,4.53E+01
7.90E+01,4.68E+01
7.79E+01,4.32E+01
7.69E+01,3.89E+01
7.88E+01,4.63E+01
7.72E+01,4.33E+01
7.93E+01,4.57E+01
7.86E+01,4.65E+01
7.85E+01,4.37E+01
7.86E+01,4.49E+01
7.75E+01,4.32E+01
7.92E+01,4.63E+01
7.75E+01,4.42E+01
7.94E+01,4.67E+01
7.86E+01,4.52E+01
7.84E+01,4.34E+01
7.60E+01,3.76E+01
7.77E+01,4.39E+01
7.86E+01,4.52E+01
7.95E+01,4.69E+01
7.77E+01,4.10E+01
7.82E+01,4.51E+01
7.91E+01,4.54E+01
7.89E+01,4.69E+01
7.93E+01,4.38E+01
7.81E+01,4.35E+01
7.84E+01,4.50E+01
7.79E+01,4.21E+01
7.77E+01,4.24E+01
7.94E+01,4.63E+01
7.82E+01,4.56E+01
7.87E+01,4.57E+01
7.89E+01,4.60E+01
7.85E+01,4.40E+01
7.87E+01,4.55E+01
7.89E+01,4.65E+01
7.88E+01,4.52E+01
7.88E+01,4.48E+01
7.89E+01,4.57E+01
7.78E+01,4.43E+01
7.91E+01,4.47E+01
7.76E+01,4.34E+01
7.93E+01,4.67E+01
7.71E+01,4.25E+01
7.85E+01,4.42E+01
7.79E+01,4.39E+01
7.89E+01,4.63E+01
7.85E+01,4.52E+01
7.85E+01,4.60E+01
7.69E+01,4.05E+01
7.89E+01,4.60E+01
7.83E+01,4.52E+01
7.84E+01,4.35E+01
7.96E+01,4.48E+01
7.82E+01,4.54E+01
7.78E+01,4.32E+01
7.90E+01,4.71E+01
7.84E+01,4.49E+01
7.83E+01,4.60E+01
7.88E+01,4.45E+01
7.76E+01,4.21E+01
7.76E+01,4.28E+01
7.77E+01,4.38E+01
7.79E+01,4.48E+01
7.86E+01,4.36E+01
7.88E+01,4.66E+01
7.74E+01,4.28E+01
7.97E+01,4.56E+01
7.84E+01,4.56E+01
7.85E+01,4.47E+01
7.89E+01,4.61E+01
7.80E+01,4.12E+01
7.84E+01,4.42E+01
7.86E+01,4.56E+01
7.95E+01,4.59E+01
7.83E+01,4.55E+01
7.79E+01,4.42E+01
7.91E+01,4.66E+01
7.79E+01,4.16E+01
7.79E+01,4.50E+01
7.81E+01,4.50E+01
7.82E+01,4.44E+01
7.74E+01,4.39E+01
7.81E+01,4.58E+01
7.80E+01,4.23E+01
7.86E+01,4.50E+01
7.88E+01,4.47E+01
7.89E+01,4.62E+01
7.75E+01,4.19E+01
7.76E+01,4.31E+01
7.85E+01,4.39E+01
7.81E+01,4.52E+01
7.78E+01,4.29E+01
7.85E+01,4.72E+01
7.90E+01,4.49E+01
7.82E+01,4.22E+01
7.89E+01,4.56E+01
7.91E+01,4.52E+01
7.85E+01,4.46E+01
7.91E+01,4.65E+01
7.86E+01,4.42E+01
7.79E+01,4.33E+01
7.86E+01,4.63E+01
7.75E+01,4.34E+01
7.88E+01,4.54E+01
7.79E+01,4.20E+01
7.72E+01,4.30E+01
7.81E+01,4.50E+01
7.87E+01,4.53E+01
7.79E+01,4.44E+01
7.79E+01,4.38E+01
7.81E+01,4.58E+01
7.85E+01,4.43E+01
7.92E+01,4.58E+01
7.81E+01,4.57E+01
7.82E+01,4.48E+01
7.88E+01,4.55E+01
7.82E+01,4.52E+01
7.83E+01,4.28E+01
7.88E+01,4.58E+01
7.84E+01,4.39E+01
7.86E+01,4.50E+01
7.70E+01,4.09E+01
7.81E+01,4.42E+01
7.87E+01,4.49E+01
7.78E+01,4.37E+01
7.91E+01,4.62E+01
7.84E+01,4.57E+01
7.93E+01,4.62E+01
7.82E+01,4.65E+01
7.78E+01,4.32E+01
7.78E+01,4.29E+01
7.86E+01,4.47E+01
7.85E+01,4.46E+01
7.79E+01,4.36E+01
7.85E+01,4.47E+01
7.77E+01,4.30E+01
7.83E+01,4.58E+01
7.89E+01,4.56E+01
7.71E+01,4.43E+01
7.84E+01,4.42E+01
7.86E+01,4.38E+01
7.91E+01,4.70E+01
7.72E+01,4.60E+01
7.86E+01,4.63E+01
7.83E+01,4.41E+01
7.80E+01,4.47E+01
7.87E+01,4.55E+01
7.76E+01,4.35E+01
7.76E+01,4.39E+01
7.81E+01,4.50E+01
7.77E+01,4.19E+01
7.77E+01,4.33E+01
7.81E+01,4.53E+01
7.85E+01,4.60E+01
7.81E+01,4.44E+01
7.79E+01,4.34E+01
7.69E+01,4.32E+01
7.93E+01,4.62E+01
7.86E+01,4.62E+01
7.71E+01,4.08E+01
7.93E+01,4.73E+01
7.76E+01,4.28E+01
7.84E+01,4.49E+01
7.84E+01,4.58E+01
7.79E+01,4.47E+01
7.89E+01,4.54E+01
7.76E+01,4.44E+01
7.73E+01,4.34E+01
7.84E+01,4.42E+01
7.88E+01,4.48E+01
7.86E+01,4.51E+01
7.86E+01,4.53E+01
7.83E+01,4.33E+01
7.90E+01,4.48E+01
7.82E+01,4.59E+01
7.87E+01,4.58E+01
7.90E+01,4.55E+01
7.89E+01,4.70E+01
7.81E+01,4.59E+01
7.81E+01,4.47E+01
7.84E+01,4.32E+01
7.86E+01,4.63E+01
7.81E+01,4.55E+01
7.88E+01,4.16E+01
7.91E+01,4.47E+01
7.98E+01,4.76E+01
7.70E+01,3.99E+01
7.87E+01,4.39E+01
7.73E+01,4.13E+01
7.88E+01,4.35E+01
7.82E+01,4.23E+01
7.72E+01,4.21E+01
7.87E+01,4.59E+01
7.88E+01,4.53E+01
7.87E+01,4.55E+01
7.90E+01,4.61E+01
7.83E+01,4.56E+01
7.84E+01,4.49E+01
7.81E+01,4.58E+01
7.73E+01,4.33E+01
7.81E+01,4.62E+01
7.82E+01,4.43E+01
7.85E+01,4.63E+01
7.90E+01,4.61E+01
7.97E+01,4.61E+01
7.79E+01,4.39E+01
7.87E+01,4.69E+01
7.82E+01,4.46E+01
7.80E+01,4.37E+01
7.79E+01,4.36E+01
7.94E+01,4.64E+01
7.86E+01,4.48E+01
7.83E+01,4.60E+01
7.79E+01,4.34E+01
7.83E+01,4.35E+01
7.94E+01,4.71E+01
7.88E+01,4.61E+01
7.89E+01,4.43E+01
7.84E+01,4.40E+01
7.87E+01,4.55E+01
8.01E+01,4.64E+01
7.85E+01,4.54E+01
7.74E+01,4.30E+01
7.83E+01,4.52E+01
7.81E+01,4.48E+01
7.76E+01,4.17E+01
7.76E+01,4.25E+01
7.85E+01,4.39E+01
7.92E+01,4.72E+01
7.88E+01,4.51E+01
7.91E+01,4.57E+01
7.83E+01,4.40E+01
7.76E+01,3.94E+01
7.93E+01,4.55E+01
7.87E+01,4.47E+01
7.77E+01,4.33E+01
7.80E+01,4.46E+01
7.84E+01,4.60E+01
7.79E+01,4.49E+01
7.86E+01,4.47E+01
7.62E+01,4.29E+01
7.86E+01,4.69E+01
7.75E+01,4.39E+01
7.76E+01,4.25E+01
7.85E+01,4.43E+01
7.77E+01,4.34E+01
7.90E+01,4.71E+01
7.89E+01,4.63E+01
7.88E+01,4.47E+01
7.91E+01,4.57E+01
7.87E+01,4.30E+01
7.86E+01,4.65E+01
7.79E+01,4.48E+01
7.89E+01,4.60E+01
7.86E+01,4.42E+01
7.81E+01,4.42E+01
7.83E+01,4.50E+01
7.83E+01,4.50E+01
7.69E+01,4.13E+01
7.83E+01,4.56E+01
7.90E+01,4.63E+01
7.84E+01,4.39E+01
7.84E+01,4.55E+01
7.85E+01,4.34E+01
7.76E+01,4.52E+01
7.70E+01,4.29E+01
7.66E+01,4.26E+01
7.90E+01,4.53E+01
7.89E+01,4.58E+01
7.82E+01,4.37E+01
7.91E+01,4.57E+01
7.89E+01,4.67E+01
7.81E+01,4.40E+01
7.86E+01,4.62E+01
7.85E+01,4.47E+01
7.76E+01,4.44E+01
7.87E+01,4.64E+01
7.91E+01,4.54E+01
7.82E+01,4.62E+01
7.88E+01,4.61E+01
7.87E+01,4.42E+01
7.85E+01,4.41E+01
7.81E+01,4.22E+01
7.86E+01,4.49E+01
7.84E+01,4.45E+01
7.82E+01,4.59E+01
7.81E+01,4.56E+01
7.66E+01,3.91E+01
7.91E+01,4.58E+01
7.81E+01,4.32E+01
7.88E+01,4.58E+01
7.79E+01,4.35E+01
7.94E+01,4.65E+01
7.84E+01,4.55E+01
7.84E+01,4.45E+01
7.78E+01,4.51E+01
7.84E+01,4.55E+01
7.79E+01,4.38E+01
7.90E+01,4.61E+01
7.92E+01,4.48E+01
7.80E+01,4.58E+01
7.91E+01,4.64E+01
7.87E+01,4.58E+01
7.88E+01,4.64E+01
7.81E+01,4.49E+01
7.85E+01,4.53E+01
7.84E+01,4.58E+01
7.93E+01,4.58E+01
7.95E+01,4.65E+01
7.92E+01,4.59E+01
7.84E+01,4.53E+01
7.91E+01,4.59E+01
7.83E+01,4.46E+01
7.82E+01,4.49E+01
7.89E+01,4.55E+01
7.70E+01,4.31E+01
7.84E+01,4.53E+01
7.91E+01,4.58E+01
7.81E+01,4.47E+01
7.80E+01,4.44E+01
7.82E+01,4.36E+01
7.81E+01,4.47E+01
7.78E+01,4.34E+01
7.82E+01,4.38E+01
7.81E+01,4.47E+01
7.71E+01,4.10E+01
7.87E+01,4.52E+01
7.86E+01,4.65E+01
7.90E+01,4.48E+01
7.82E+01,4.47E+01
7.83E+01,4.54E+01
7.96E+01,4.40E+01
7.82E+01,4.30E+01
7.87E+01,4.35E+01
7.97E+01,4.72E+01
7.80E+01,4.50E+01
7.87E+01,4.58E+01
7.71E+01,4.43E+01
7.79E+01,4.51E+01
7.77E+01,4.41E+01
7.75E+01,4.42E+01
7.81E+01,4.34E+01
7.89E+01,4.43E+01
7.88E+01,4.62E+01
7.82E+01,4.55E+01
7.92E+01,4.60E+01
7.85E+01,4.51E+01
7.77E+01,4.33E+01
7.88E+01,4.61E+01
7.81E+01,4.55E+01
7.88E+01,4.59E+01
7.76E+01,4.19E+01
7.95E+01,4.47E+01
7.84E+01,4.44E+01
7.73E+01,4.58E+01
7.95E+01,4.66E+01
7.86E+01,4.44E+01
7.77E+01,4.17E+01
7.81E+01,4.56E+01
7.84E+01,4.44E+01
7.83E+01,4.56E+01
7.88E+01,4.50E+01
7.86E+01,4.47E+01
7.91E+01,4.47E+01
7.82E+01,4.59E+01
7.82E+01,4.40E+01
7.96E+01,4.55E+01
7.79E+01,4.15E+01
7.72E+01,4.32E+01
7.82E+01,4.40E+01
7.78E+01,4.39E+01
7.86E+01,4.67E+01
7.75E+01,4.21E+01
7.79E+01,4.50E+01
7.84E+01,4.59E+01
7.76E+01,4.35E+01
7.87E+01,4.59E+01
7.90E+01,4.62E+01
7.83E+01,4.36E+01
7.83E+01,4.58E+01
7.82E+01,4.37E+01
7.90E+01,4.65E+01
7.81E+01,4.60E+01
7.79E+01,4.54E+01
7.86E+01,4.52E+01
7.93E+01,4.60E+01
7.84E+01,4.34E+01
7.87E+01,4.60E+01
7.87E+01,4.57E+01
7.88E+01,4.53E+01
7.89E+01,4.58E+01
7.90E+01,4.62E+01
7.86E+01,4.54E+01
7.85E+01,4.61E+01
7.80E+01,4.34E+01
7.93E+01,4.55E+01
7.88E+01,4.60E+01
7.87E+01,4.55E+01
7.75E+01,4.15E+01
7.76E+01,4.30E+01
7.86E+01,4.58E+01
7.83E+01,4.57E+01
7.82E+01,4.31E+01
7.83E+01,4.46E+01
7.92E+01,4.60E+01
7.88E+01,4.51E+01
7.81E+01,4.32E+01
7.91E+01,4.58E+01
7.77E+01,4.47E+01
7.89E+01,4.36E+01
7.84E+01,4.41E+01
7.88E+01,4.46E+01
7.84E+01,4.64E+01
7.80E+01,4.38E+01
7.85E+01,4.46E+01
7.83E+01,4.45E+01
7.77E+01,4.41E+01
7.82E+01,4.46E+01
7.79E+01,4.36E+01
7.83E+01,4.59E+01
7.87E+01,4.61E+01
7.83E+01,4.51E+01
7.83E+01,4.57E+01
7.85E+01,4.50E+01
7.77E+01,4.49E+01
7.81E+01,4.38E+01
7.89E+01,4.62E+01
7.78E+01,4.46E+01
7.87E+01,4.50E+01
7.92E+01,4.61E+01
7.83E+01,4.54E+01
7.85E+01,4.54E+01
7.82E+01,4.63E+01
7.78E+01,4.39E+01
7.84E+01,4.43E+01
7.79E+01,4.49E+01
7.83E+01,4.44E+01
7.83E+01,4.54E+01
7.74E+01,4.27E+01
7.88E+01,4.58E+01
7.89E+01,4.50E+01
7.87E+01,4.54E+01
7.87E+01,4.51E+01
7.80E+01,4.56E+01
7.91E+01,4.52E+01
7.91E+01,4.57E+01
7.75E+01,4.36E+01
7.75E+01,4.55E+01
7.85E+01,4.51E+01
7.83E+01,4.52E+01
7.85E+01,4.68E+01
7.80E+01,4.44E+01
7.83E+01,4.16E+01
7.79E+01,4.58E+01
7.83E+01,4.35E+01
7.83E+01,4.58E+01
7.70E+01,4.36E+01
7.71E+01,4.28E+01
7.89E+01,4.37E+01
7.65E+01,3.92E+01
7.82E+01,4.59E+01
7.91E+01,4.52E+01
7.84E+01,4.72E+01
7.88E+01,4.57E+01
7.75E+01,4.50E+01
7.78E+01,4.43E+01
7.94E+01,4.68E+01
7.91E+01,4.58E+01
7.77E+01,4.10E+01
7.91E+01,4.61E+01
7.86E+01,4.47E+01
7.83E+01,4.43E+01
7.84E+01,4.66E+01
7.82E+01,4.59E+01
7.91E+01,4.50E+01
7.88E+01,4.61E+01
7.88E+01,4.72E+01
7.72E+01,4.17E+01
7.83E+01,4.47E+01
7.83E+01,4.49E+01
7.88E+01,4.57E+01
7.87E+01,4.58E+01
7.83E+01,4.32E+01


==> acc_rob_mbv3_wps.csv <==
acc,rob
7.09E+01,4.11E+01
7.12E+01,4.07E+01
7.14E+01,4.17E+01
7.15E+01,4.07E+01
7.13E+01,4.12E+01
7.14E+01,4.17E+01
7.16E+01,4.09E+01
7.13E+01,4.18E+01
7.18E+01,4.18E+01
7.11E+01,4.10E+01
7.10E+01,4.17E+01
7.11E+01,4.14E+01
7.13E+01,4.19E+01
7.09E+01,4.23E+01
7.19E+01,4.15E+01
7.17E+01,4.14E+01
7.09E+01,4.18E+01
7.09E+01,4.20E+01
7.13E+01,4.14E+01
7.12E+01,4.08E+01
7.16E+01,4.21E+01
7.15E+01,4.15E+01
7.14E+01,4.18E+01
7.08E+01,3.92E+01
7.14E+01,4.13E+01
7.09E+01,4.10E+01
7.14E+01,4.21E+01
7.12E+01,4.15E+01
7.09E+01,4.21E+01
7.12E+01,4.17E+01
7.14E+01,4.10E+01
7.08E+01,4.08E+01
7.16E+01,4.17E+01
7.17E+01,4.17E+01
7.12E+01,4.16E+01
7.09E+01,4.17E+01
7.13E+01,4.11E+01
7.11E+01,4.16E+01
7.15E+01,4.17E+01
7.14E+01,4.11E+01
7.17E+01,4.16E+01
7.15E+01,4.07E+01
7.17E+01,4.16E+01
7.14E+01,4.18E+01
7.08E+01,4.05E+01
7.16E+01,4.11E+01
7.13E+01,3.95E+01
7.13E+01,4.22E+01
7.13E+01,4.14E+01
7.12E+01,4.00E+01
7.12E+01,4.17E+01
7.07E+01,4.18E+01
7.13E+01,4.04E+01
7.12E+01,4.20E+01
7.16E+01,4.15E+01
7.16E+01,4.24E+01
7.10E+01,4.19E+01
7.13E+01,4.18E+01
7.11E+01,4.17E+01
7.14E+01,4.11E+01
7.14E+01,4.08E+01
7.12E+01,4.14E+01
7.15E+01,4.07E+01
7.16E+01,4.21E+01
7.10E+01,4.03E+01
7.12E+01,4.03E+01
7.14E+01,4.17E+01
7.18E+01,4.13E+01
7.11E+01,4.08E+01
7.07E+01,4.08E+01
7.12E+01,4.23E+01
7.12E+01,4.12E+01
7.12E+01,4.18E+01
7.08E+01,4.06E+01
7.18E+01,4.14E+01
7.07E+01,4.07E+01
7.08E+01,4.21E+01
7.14E+01,4.14E+01
7.14E+01,4.09E+01
7.10E+01,4.06E+01
7.13E+01,4.16E+01
7.12E+01,3.98E+01
7.10E+01,4.14E+01
7.12E+01,4.11E+01
7.14E+01,4.15E+01
7.16E+01,4.10E+01
7.13E+01,4.09E+01
7.18E+01,4.20E+01
7.12E+01,4.08E+01
7.12E+01,4.14E+01
7.15E+01,4.18E+01
7.13E+01,4.05E+01
7.13E+01,4.14E+01
7.19E+01,4.24E+01
7.14E+01,4.11E+01
7.17E+01,4.18E+01
7.14E+01,4.19E+01
7.03E+01,4.20E+01
7.12E+01,4.21E+01
7.11E+01,4.14E+01
7.15E+01,4.05E+01
7.11E+01,3.94E+01
7.17E+01,4.12E+01
7.12E+01,4.18E+01
7.19E+01,4.17E+01
7.15E+01,4.13E+01
7.14E+01,4.15E+01
7.08E+01,4.06E+01
7.13E+01,4.14E+01
7.10E+01,3.98E+01
7.06E+01,4.05E+01
7.13E+01,4.14E+01
7.12E+01,4.15E+01
7.12E+01,4.21E+01
7.12E+01,4.21E+01
7.14E+01,4.16E+01
7.12E+01,4.09E+01
7.20E+01,4.16E+01
7.15E+01,4.03E+01
7.13E+01,4.14E+01
7.13E+01,4.10E+01
7.13E+01,4.11E+01
7.09E+01,4.09E+01
7.13E+01,4.04E+01
7.15E+01,4.14E+01
7.14E+01,4.21E+01
7.10E+01,4.08E+01
7.12E+01,4.19E+01
7.16E+01,4.04E+01
7.16E+01,4.20E+01
7.11E+01,4.19E+01
7.10E+01,4.02E+01
7.10E+01,4.10E+01
7.15E+01,4.11E+01
7.15E+01,4.16E+01
7.11E+01,4.19E+01
7.14E+01,4.12E+01
7.14E+01,4.16E+01
7.11E+01,4.16E+01
7.15E+01,4.22E+01
7.16E+01,4.20E+01
7.13E+01,4.11E+01
7.19E+01,4.12E+01
7.14E+01,4.17E+01
7.13E+01,4.14E+01
7.07E+01,4.19E+01
7.11E+01,4.14E+01
7.09E+01,4.20E+01
7.12E+01,4.12E+01
7.11E+01,4.07E+01
7.16E+01,4.18E+01
7.16E+01,4.20E+01
7.10E+01,4.18E+01
7.18E+01,4.11E+01
7.09E+01,4.22E+01
7.13E+01,4.06E+01
7.11E+01,4.20E+01
7.11E+01,4.10E+01
7.16E+01,4.06E+01
7.11E+01,4.08E+01
7.13E+01,4.17E+01
7.14E+01,4.03E+01
7.12E+01,4.08E+01
7.10E+01,4.09E+01
7.20E+01,4.09E+01
7.13E+01,4.18E+01
7.15E+01,4.16E+01
7.11E+01,4.08E+01
7.11E+01,4.18E+01
7.13E+01,4.13E+01
7.14E+01,4.18E+01
7.11E+01,4.16E+01
7.09E+01,4.17E+01
7.13E+01,4.18E+01
7.12E+01,4.12E+01
7.12E+01,4.16E+01
7.13E+01,4.12E+01
7.11E+01,4.05E+01
7.12E+01,4.08E+01
7.13E+01,4.11E+01
7.15E+01,4.23E+01
7.12E+01,4.23E+01
7.18E+01,4.18E+01
7.12E+01,4.14E+01
7.15E+01,4.07E+01
7.14E+01,4.09E+01
7.12E+01,4.05E+01
7.16E+01,4.20E+01
7.11E+01,4.13E+01
7.10E+01,4.11E+01
7.18E+01,4.15E+01
7.13E+01,4.15E+01
7.14E+01,3.98E+01
7.12E+01,4.07E+01
7.14E+01,4.23E+01
7.19E+01,4.18E+01
7.15E+01,4.14E+01
7.13E+01,4.08E+01
7.13E+01,4.11E+01
7.09E+01,4.15E+01
7.14E+01,4.11E+01
7.11E+01,3.92E+01
7.21E+01,4.09E+01
7.12E+01,4.11E+01
7.11E+01,4.03E+01
7.15E+01,4.16E+01
7.14E+01,4.12E+01
7.12E+01,4.16E+01
7.13E+01,4.13E+01
7.14E+01,4.12E+01
7.11E+01,4.21E+01
7.11E+01,4.16E+01
7.13E+01,4.06E+01
7.12E+01,4.21E+01
7.12E+01,4.19E+01
7.07E+01,4.07E+01
7.15E+01,4.13E+01
7.09E+01,4.20E+01
7.11E+01,4.09E+01
7.14E+01,4.28E+01
7.16E+01,4.21E+01
7.10E+01,4.18E+01
7.09E+01,4.03E+01
7.14E+01,4.11E+01
7.11E+01,4.19E+01
7.11E+01,4.18E+01
7.15E+01,4.12E+01
7.13E+01,4.11E+01
7.16E+01,4.16E+01
7.14E+01,4.19E+01
7.14E+01,4.00E+01
7.15E+01,4.07E+01
7.11E+01,4.10E+01
7.09E+01,4.26E+01
7.11E+01,4.21E+01
7.14E+01,4.16E+01
7.14E+01,4.12E+01
7.13E+01,4.10E+01
7.12E+01,4.15E+01
7.13E+01,4.11E+01
7.13E+01,4.16E+01
7.14E+01,4.07E+01
7.15E+01,4.21E+01
7.08E+01,4.06E+01
7.13E+01,4.14E+01
7.12E+01,4.20E+01
7.18E+01,4.13E+01
7.17E+01,4.21E+01
7.14E+01,4.18E+01
7.12E+01,4.07E+01
7.10E+01,4.14E+01
7.20E+01,4.19E+01
7.12E+01,4.11E+01
7.09E+01,4.07E+01
7.14E+01,4.08E+01
7.19E+01,4.12E+01
7.10E+01,4.00E+01
7.08E+01,4.24E+01
7.16E+01,4.21E+01
7.13E+01,4.20E+01
7.09E+01,4.12E+01
7.12E+01,4.05E+01
7.14E+01,4.20E+01
7.13E+01,4.07E+01
7.14E+01,4.13E+01
7.14E+01,4.11E+01
7.13E+01,4.15E+01
7.12E+01,4.06E+01
7.16E+01,4.18E+01
7.10E+01,4.19E+01
7.17E+01,4.13E+01
7.08E+01,4.12E+01
7.15E+01,4.17E+01
7.15E+01,4.19E+01
7.16E+01,4.18E+01
7.11E+01,4.05E+01
7.17E+01,4.20E+01
7.16E+01,4.11E+01
7.13E+01,4.08E+01
7.12E+01,4.08E+01
7.15E+01,4.08E+01
7.14E+01,4.20E+01
7.16E+01,4.12E+01
7.20E+01,4.17E+01
7.16E+01,4.16E+01
7.10E+01,4.17E+01
7.15E+01,4.22E+01
7.16E+01,4.10E+01
7.09E+01,4.06E+01
7.13E+01,4.14E+01
7.17E+01,4.23E+01
7.10E+01,4.11E+01
7.18E+01,4.20E+01
7.10E+01,4.09E+01
7.07E+01,4.12E+01
7.13E+01,4.15E+01
7.12E+01,4.22E+01
7.13E+01,4.13E+01
7.09E+01,4.12E+01
7.11E+01,4.09E+01
7.12E+01,4.23E+01
7.13E+01,4.02E+01
7.14E+01,4.17E+01
7.12E+01,4.16E+01
7.12E+01,4.15E+01
7.16E+01,4.12E+01
7.14E+01,4.17E+01
7.12E+01,4.07E+01
7.13E+01,4.17E+01
7.10E+01,4.15E+01
7.10E+01,4.10E+01
7.12E+01,4.09E+01
7.14E+01,4.25E+01
7.14E+01,4.14E+01
7.10E+01,4.18E+01
7.14E+01,4.14E+01
7.13E+01,4.07E+01
7.13E+01,4.16E+01
7.12E+01,4.07E+01
7.11E+01,4.18E+01
7.10E+01,4.12E+01
7.13E+01,4.12E+01
7.16E+01,4.07E+01
7.14E+01,4.16E+01
7.17E+01,4.16E+01
7.13E+01,4.11E+01
7.10E+01,4.18E+01
7.18E+01,4.08E+01
7.15E+01,4.17E+01
7.11E+01,4.14E+01
7.11E+01,4.11E+01
7.12E+01,4.17E+01
7.17E+01,4.10E+01
7.14E+01,4.12E+01
7.15E+01,4.13E+01
7.12E+01,4.05E+01
7.11E+01,4.15E+01
7.16E+01,4.15E+01
7.08E+01,4.16E+01
7.15E+01,4.24E+01
7.05E+01,4.09E+01
7.15E+01,4.10E+01
7.09E+01,4.13E+01
7.15E+01,4.13E+01
7.13E+01,4.08E+01
7.11E+01,4.23E+01
7.16E+01,4.23E+01
7.12E+01,4.10E+01
7.14E+01,4.15E+01
7.11E+01,4.11E+01
7.10E+01,4.16E+01
7.14E+01,4.05E+01
7.07E+01,4.03E+01
7.14E+01,4.19E+01
7.12E+01,4.11E+01
7.14E+01,4.11E+01
7.16E+01,4.15E+01
7.11E+01,4.03E+01
7.16E+01,4.12E+01
7.11E+01,4.10E+01
7.13E+01,4.11E+01
7.17E+01,4.09E+01
7.09E+01,3.99E+01
7.14E+01,4.19E+01
7.11E+01,4.12E+01
7.16E+01,4.17E+01
7.12E+01,4.16E+01
7.14E+01,4.19E+01
7.12E+01,4.17E+01
7.12E+01,4.10E+01
7.14E+01,4.16E+01
7.13E+01,4.11E+01
7.11E+01,4.19E+01
7.16E+01,4.20E+01
7.13E+01,4.20E+01
7.17E+01,4.15E+01
7.12E+01,4.16E+01
7.11E+01,4.19E+01
7.16E+01,4.11E+01
7.14E+01,4.13E+01
7.16E+01,4.15E+01
7.13E+01,4.17E+01
7.08E+01,4.07E+01
7.13E+01,4.19E+01
7.13E+01,4.03E+01
7.10E+01,4.11E+01
7.14E+01,4.11E+01
7.14E+01,4.17E+01
7.12E+01,4.14E+01
7.15E+01,4.12E+01
7.14E+01,4.13E+01
7.14E+01,4.13E+01
7.12E+01,4.12E+01
7.15E+01,4.15E+01
7.15E+01,4.19E+01
7.13E+01,4.17E+01
7.15E+01,4.12E+01
7.11E+01,4.10E+01
7.13E+01,4.22E+01
7.09E+01,4.13E+01
7.15E+01,4.13E+01
7.14E+01,4.17E+01
7.09E+01,4.09E+01
7.16E+01,4.09E+01
7.15E+01,4.15E+01
7.15E+01,4.11E+01
7.12E+01,4.21E+01
7.13E+01,4.12E+01
7.11E+01,4.25E+01
7.15E+01,4.17E+01
7.17E+01,4.07E+01
7.18E+01,4.10E+01
7.16E+01,4.14E+01
7.16E+01,4.13E+01
7.15E+01,4.05E+01
7.13E+01,4.18E+01
7.14E+01,4.22E+01
7.14E+01,4.10E+01
7.13E+01,4.11E+01
7.09E+01,4.24E+01
7.12E+01,4.09E+01
7.15E+01,4.13E+01
7.13E+01,4.15E+01
7.17E+01,4.20E+01
7.12E+01,4.22E+01
7.16E+01,4.11E+01
7.15E+01,4.01E+01
7.11E+01,4.00E+01
7.14E+01,4.14E+01
7.16E+01,4.19E+01
7.15E+01,4.24E+01
7.17E+01,4.18E+01
7.14E+01,4.12E+01
7.11E+01,4.18E+01
7.13E+01,4.11E+01
7.12E+01,4.11E+01
7.15E+01,4.20E+01
7.11E+01,4.11E+01
7.14E+01,4.18E+01
7.12E+01,4.12E+01
7.15E+01,4.13E+01
7.16E+01,4.14E+01
7.10E+01,4.06E+01
7.15E+01,4.16E+01
7.12E+01,4.09E+01
7.15E+01,4.06E+01
7.14E+01,3.93E+01
7.11E+01,4.10E+01
7.14E+01,4.14E+01
7.17E+01,4.21E+01
7.14E+01,4.18E+01
7.05E+01,4.10E+01
7.14E+01,4.04E+01
7.13E+01,4.21E+01
7.14E+01,4.21E+01
7.14E+01,4.13E+01
7.13E+01,4.11E+01
7.16E+01,4.12E+01
7.17E+01,4.05E+01
7.10E+01,4.12E+01
7.13E+01,4.22E+01
7.16E+01,4.10E+01
7.12E+01,4.07E+01
7.09E+01,4.11E+01
7.12E+01,4.02E+01
7.17E+01,4.06E+01
7.12E+01,4.10E+01
7.13E+01,4.17E+01
7.14E+01,4.18E+01
7.15E+01,4.09E+01
7.11E+01,4.07E+01
7.13E+01,4.15E+01
7.13E+01,4.13E+01
7.07E+01,4.21E+01
7.13E+01,4.18E+01
7.07E+01,4.03E+01
7.12E+01,4.14E+01
7.17E+01,4.18E+01
7.12E+01,4.12E+01
7.12E+01,4.18E+01
7.12E+01,4.13E+01
7.09E+01,3.97E+01
7.12E+01,4.16E+01
7.09E+01,4.14E+01
7.15E+01,3.97E+01
7.17E+01,4.16E+01
7.12E+01,4.15E+01
7.07E+01,4.17E+01
7.11E+01,4.24E+01
7.08E+01,4.07E+01
7.19E+01,3.94E+01
7.13E+01,4.18E+01
7.12E+01,4.23E+01
7.15E+01,4.17E+01
7.09E+01,4.15E+01
7.12E+01,4.15E+01
7.13E+01,4.14E+01
7.09E+01,4.09E+01
7.08E+01,4.10E+01
7.11E+01,4.08E+01
7.11E+01,3.98E+01
7.11E+01,4.12E+01
7.12E+01,4.16E+01
7.12E+01,4.17E+01
7.16E+01,4.15E+01
7.10E+01,4.09E+01
7.16E+01,4.06E+01
7.18E+01,4.12E+01
7.16E+01,4.19E+01
7.10E+01,4.06E+01
7.12E+01,4.24E+01
7.11E+01,4.04E+01
7.16E+01,4.13E+01
7.16E+01,4.07E+01
7.13E+01,4.19E+01
7.15E+01,4.15E+01
7.18E+01,4.17E+01
7.11E+01,4.15E+01
7.13E+01,4.07E+01
7.10E+01,4.16E+01
7.10E+01,4.07E+01
7.11E+01,4.17E+01
7.13E+01,4.10E+01
7.09E+01,4.17E+01
7.15E+01,4.07E+01
7.14E+01,4.13E+01
7.11E+01,4.19E+01
7.18E+01,4.13E+01
7.13E+01,4.20E+01
7.15E+01,4.22E+01
7.16E+01,4.19E+01
7.17E+01,4.17E+01
7.16E+01,4.21E+01
7.13E+01,4.19E+01
7.17E+01,4.14E+01
7.14E+01,4.20E+01
7.15E+01,4.11E+01
7.09E+01,4.14E+01
7.14E+01,4.00E+01
7.12E+01,4.07E+01
7.13E+01,4.17E+01
7.12E+01,4.15E+01
7.17E+01,4.22E+01
7.14E+01,4.20E+01
7.13E+01,4.17E+01
7.16E+01,4.12E+01
7.12E+01,4.21E+01
7.07E+01,4.12E+01
7.18E+01,4.13E+01
7.13E+01,4.09E+01
7.11E+01,4.13E+01
7.13E+01,4.00E+01
7.14E+01,4.20E+01
7.09E+01,4.19E+01
7.13E+01,4.20E+01
7.17E+01,4.14E+01
7.14E+01,4.05E+01
7.13E+01,4.18E+01
7.17E+01,4.08E+01
7.15E+01,4.17E+01
7.08E+01,4.18E+01
7.15E+01,4.17E+01
7.07E+01,4.12E+01
7.16E+01,4.01E+01
7.12E+01,4.07E+01
7.10E+01,4.13E+01
7.15E+01,4.14E+01
7.11E+01,4.13E+01
7.15E+01,4.12E+01
7.12E+01,4.15E+01
7.13E+01,4.16E+01
7.14E+01,4.17E+01
7.15E+01,4.23E+01
7.15E+01,4.04E+01
7.11E+01,4.11E+01
7.14E+01,4.19E+01
7.13E+01,4.12E+01
7.15E+01,4.10E+01
7.12E+01,4.19E+01
7.16E+01,4.15E+01
7.12E+01,4.17E+01
7.10E+01,4.15E+01
7.11E+01,4.10E+01
7.14E+01,4.08E+01
7.14E+01,4.10E+01
7.11E+01,4.17E+01
7.16E+01,4.14E+01
7.14E+01,4.15E+01
7.06E+01,4.19E+01
7.11E+01,4.15E+01
7.10E+01,4.17E+01
7.13E+01,4.18E+01
7.11E+01,4.03E+01
7.08E+01,4.18E+01
7.13E+01,4.14E+01
7.11E+01,4.17E+01
7.17E+01,4.15E+01
7.16E+01,4.15E+01
7.16E+01,3.99E+01
7.08E+01,4.07E+01
7.13E+01,4.10E+01
7.15E+01,4.10E+01
7.17E+01,4.11E+01
7.13E+01,4.02E+01
7.11E+01,4.07E+01
7.12E+01,4.10E+01
7.13E+01,4.00E+01
7.12E+01,4.07E+01
7.11E+01,4.20E+01
7.13E+01,4.09E+01
7.12E+01,4.03E+01
7.12E+01,4.07E+01
7.14E+01,4.17E+01
7.14E+01,4.13E+01
7.16E+01,4.13E+01
7.14E+01,4.20E+01
7.16E+01,4.09E+01
7.09E+01,4.05E+01
7.17E+01,4.07E+01
7.11E+01,4.17E+01
7.07E+01,4.04E+01
7.11E+01,4.15E+01
7.12E+01,4.25E+01
7.13E+01,4.07E+01
7.13E+01,4.19E+01
7.15E+01,4.19E+01
7.15E+01,4.12E+01
7.13E+01,4.18E+01
7.16E+01,4.20E+01
7.16E+01,4.00E+01
7.12E+01,4.16E+01
7.16E+01,4.08E+01
7.08E+01,4.14E+01
7.17E+01,4.14E+01
7.10E+01,4.15E+01
7.11E+01,4.19E+01
7.11E+01,4.08E+01
7.08E+01,4.11E+01
7.12E+01,4.01E+01
7.18E+01,4.13E+01
7.11E+01,4.22E+01
7.12E+01,4.15E+01
7.14E+01,4.12E+01
7.10E+01,4.02E+01
7.16E+01,4.12E+01
7.11E+01,4.23E+01
7.12E+01,4.18E+01
7.14E+01,4.04E+01
7.13E+01,4.14E+01
7.10E+01,4.12E+01
7.14E+01,4.13E+01
7.15E+01,4.13E+01
7.15E+01,4.15E+01
7.14E+01,4.19E+01
7.11E+01,4.02E+01
7.12E+01,4.11E+01
7.10E+01,4.15E+01
7.13E+01,4.12E+01
7.11E+01,4.11E+01
7.12E+01,4.10E+01
7.12E+01,4.04E+01
7.12E+01,4.10E+01
7.17E+01,4.12E+01
7.13E+01,4.07E+01
7.10E+01,4.14E+01
7.07E+01,4.14E+01
7.15E+01,4.17E+01
7.06E+01,4.10E+01
7.09E+01,4.05E+01
7.08E+01,4.18E+01
7.09E+01,4.05E+01
7.16E+01,4.26E+01
7.11E+01,4.01E+01
7.06E+01,4.09E+01
7.06E+01,4.03E+01
7.13E+01,4.01E+01
7.16E+01,4.19E+01
7.14E+01,4.05E+01
7.13E+01,4.14E+01
7.16E+01,4.20E+01
7.17E+01,4.29E+01
7.11E+01,4.10E+01
7.08E+01,4.01E+01
7.13E+01,4.18E+01
7.17E+01,4.03E+01
7.14E+01,4.05E+01
7.15E+01,4.10E+01
7.15E+01,4.08E+01
7.10E+01,4.11E+01
7.14E+01,4.14E+01
7.11E+01,4.03E+01
7.17E+01,4.17E+01
7.12E+01,4.11E+01
7.12E+01,4.10E+01
7.12E+01,4.21E+01
7.10E+01,3.92E+01
7.11E+01,4.20E+01
7.15E+01,4.22E+01
7.14E+01,4.19E+01
7.09E+01,4.14E+01
7.11E+01,4.04E+01
7.06E+01,4.03E+01
7.12E+01,4.06E+01
7.10E+01,4.20E+01
7.14E+01,4.19E+01
7.16E+01,4.05E+01
7.10E+01,4.22E+01
7.14E+01,4.17E+01
7.11E+01,4.11E+01
7.17E+01,4.21E+01
7.17E+01,4.19E+01
7.10E+01,4.15E+01
7.13E+01,4.10E+01
7.11E+01,3.99E+01
7.12E+01,4.15E+01
7.10E+01,4.03E+01
7.13E+01,4.23E+01
7.17E+01,4.25E+01
7.10E+01,4.14E+01
7.12E+01,4.03E+01
7.15E+01,4.17E+01
7.11E+01,4.09E+01
7.18E+01,4.03E+01
7.07E+01,4.03E+01
7.11E+01,4.14E+01
7.17E+01,4.12E+01
7.13E+01,4.11E+01
7.08E+01,4.05E+01
7.15E+01,4.13E+01
7.15E+01,4.20E+01
7.09E+01,4.03E+01
7.14E+01,4.14E+01
7.14E+01,4.07E+01
7.09E+01,4.12E+01
7.15E+01,4.12E+01
7.12E+01,4.17E+01
7.12E+01,4.17E+01
7.12E+01,4.10E+01
7.09E+01,4.12E+01
7.16E+01,4.13E+01
7.11E+01,4.22E+01
7.12E+01,4.14E+01
7.10E+01,4.13E+01
7.16E+01,4.16E+01
7.13E+01,4.11E+01
7.17E+01,4.14E+01
7.11E+01,4.07E+01
7.13E+01,4.10E+01
7.13E+01,4.16E+01
7.17E+01,4.20E+01
7.11E+01,4.16E+01
7.05E+01,4.14E+01
7.15E+01,4.18E+01
7.11E+01,4.06E+01
7.16E+01,4.20E+01
7.12E+01,4.03E+01
7.11E+01,4.20E+01
7.11E+01,4.09E+01
7.15E+01,4.08E+01
7.08E+01,4.12E+01
7.14E+01,4.12E+01
7.07E+01,4.18E+01
7.09E+01,4.15E+01
7.17E+01,4.05E+01
7.13E+01,4.19E+01
7.08E+01,4.08E+01
7.15E+01,4.17E+01
7.11E+01,4.10E+01
7.17E+01,4.06E+01
7.17E+01,4.07E+01
7.13E+01,4.23E+01
7.13E+01,4.17E+01
7.10E+01,4.26E+01
7.15E+01,4.13E+01
7.10E+01,4.10E+01
7.16E+01,4.22E+01
7.14E+01,4.21E+01
7.15E+01,4.01E+01
7.10E+01,4.11E+01
7.09E+01,4.08E+01
7.08E+01,4.08E+01
7.15E+01,4.13E+01
7.11E+01,4.12E+01
7.18E+01,4.23E+01
7.12E+01,4.16E+01
7.13E+01,4.20E+01
7.12E+01,4.16E+01
7.13E+01,4.20E+01
7.14E+01,4.11E+01
7.09E+01,4.18E+01
7.09E+01,4.06E+01
7.13E+01,4.11E+01
7.10E+01,4.20E+01
7.15E+01,4.00E+01
7.12E+01,4.07E+01
7.13E+01,4.10E+01
7.16E+01,4.13E+01
7.09E+01,4.15E+01
7.09E+01,4.06E+01
7.14E+01,3.98E+01
7.14E+01,4.18E+01
7.16E+01,4.26E+01
7.10E+01,4.06E+01
7.12E+01,4.20E+01
7.12E+01,4.21E+01
7.14E+01,4.10E+01
7.08E+01,4.03E+01
7.15E+01,4.09E+01
7.15E+01,4.12E+01
7.12E+01,4.09E+01
7.08E+01,4.22E+01
7.07E+01,3.95E+01
7.16E+01,4.13E+01
7.09E+01,4.09E+01
7.14E+01,4.12E+01
7.10E+01,4.13E+01
7.21E+01,4.12E+01
7.07E+01,4.14E+01
7.12E+01,4.16E+01
7.10E+01,4.09E+01
7.17E+01,4.13E+01
7.16E+01,4.13E+01
7.15E+01,4.16E+01
7.10E+01,4.15E+01
7.12E+01,4.11E+01
7.12E+01,4.13E+01
7.13E+01,4.20E+01
7.13E+01,4.16E+01
7.11E+01,4.00E+01
7.12E+01,4.18E+01
7.12E+01,4.15E+01
7.13E+01,4.15E+01
7.12E+01,4.12E+01
7.12E+01,4.08E+01
7.11E+01,4.18E+01
7.11E+01,4.02E+01
7.12E+01,4.12E+01
7.11E+01,4.05E+01
7.13E+01,4.14E+01
7.12E+01,4.11E+01
7.14E+01,4.25E+01
7.12E+01,4.10E+01
7.13E+01,4.16E+01
7.11E+01,4.00E+01
7.17E+01,4.17E+01
7.09E+01,4.12E+01
7.17E+01,4.03E+01
7.07E+01,4.16E+01
7.11E+01,4.26E+01
7.13E+01,4.10E+01
7.15E+01,4.14E+01
7.09E+01,4.06E+01
7.13E+01,4.15E+01
7.13E+01,4.00E+01
7.17E+01,4.22E+01
7.19E+01,4.11E+01
7.10E+01,4.13E+01
7.09E+01,4.03E+01
7.12E+01,4.26E+01
7.12E+01,4.21E+01


==> accs.csv <==
acc,pacc
8.40E+01,8.38E+01
8.48E+01,8.69E+01
8.36E+01,8.28E+01
8.34E+01,8.33E+01
8.28E+01,8.17E+01
8.44E+01,8.44E+01
8.44E+01,8.53E+01
8.45E+01,8.45E+01
8.36E+01,8.22E+01
8.27E+01,8.20E+01
8.45E+01,8.43E+01
8.38E+01,8.39E+01
8.26E+01,8.19E+01
8.46E+01,8.53E+01
8.46E+01,8.55E+01
8.44E+01,8.52E+01
8.38E+01,8.38E+01
8.40E+01,8.37E+01
8.44E+01,8.45E+01
8.44E+01,8.42E+01
8.33E+01,8.35E+01
8.40E+01,8.40E+01
8.42E+01,8.48E+01
8.46E+01,8.47E+01
8.46E+01,8.37E+01
8.43E+01,8.39E+01
8.46E+01,8.54E+01
8.41E+01,8.44E+01
8.46E+01,8.42E+01
8.34E+01,8.26E+01
8.43E+01,8.54E+01
8.37E+01,8.49E+01
8.42E+01,8.45E+01
8.39E+01,8.31E+01
8.37E+01,8.44E+01
8.43E+01,8.43E+01
8.46E+01,8.37E+01
8.38E+01,8.35E+01
8.34E+01,8.27E+01
8.44E+01,8.42E+01
8.38E+01,8.31E+01
8.34E+01,8.19E+01
8.42E+01,8.37E+01
8.37E+01,8.34E+01
8.38E+01,8.40E+01
8.43E+01,8.38E+01
8.37E+01,8.37E+01
8.48E+01,8.59E+01
8.44E+01,8.44E+01
8.45E+01,8.43E+01
8.42E+01,8.52E+01
8.30E+01,8.11E+01
8.46E+01,8.45E+01
8.36E+01,8.13E+01
8.35E+01,8.19E+01
8.35E+01,8.32E+01
8.37E+01,8.40E+01
8.47E+01,8.54E+01
8.42E+01,8.44E+01
8.36E+01,8.32E+01
8.45E+01,8.45E+01
8.35E+01,8.35E+01
8.45E+01,8.48E+01
8.41E+01,8.43E+01
8.37E+01,8.29E+01
8.36E+01,8.31E+01
8.37E+01,8.42E+01
8.37E+01,8.36E+01
8.45E+01,8.45E+01
8.44E+01,8.41E+01
8.40E+01,8.41E+01
8.39E+01,8.30E+01
8.36E+01,8.25E+01
8.34E+01,8.35E+01
8.43E+01,8.49E+01
8.39E+01,8.37E+01
8.48E+01,8.61E+01
8.44E+01,8.53E+01
8.47E+01,8.54E+01
8.41E+01,8.32E+01
8.39E+01,8.37E+01
8.44E+01,8.52E+01
8.43E+01,8.35E+01
8.42E+01,8.30E+01
8.44E+01,8.61E+01
8.47E+01,8.55E+01
8.44E+01,8.50E+01
8.44E+01,8.46E+01
8.42E+01,8.41E+01
8.28E+01,8.31E+01
8.35E+01,8.28E+01
8.47E+01,8.57E+01
8.37E+01,8.35E+01
8.45E+01,8.48E+01
8.35E+01,8.36E+01
8.41E+01,8.27E+01
8.40E+01,8.30E+01
8.34E+01,8.28E+01
8.38E+01,8.32E+01
8.40E+01,8.43E+01
8.46E+01,8.33E+01
8.46E+01,8.55E+01
8.42E+01,8.49E+01
8.27E+01,8.20E+01
8.23E+01,8.16E+01
8.41E+01,8.43E+01
8.36E+01,8.31E+01
8.42E+01,8.52E+01
8.42E+01,8.33E+01
8.44E+01,8.48E+01
8.41E+01,8.36E+01
8.38E+01,8.45E+01
8.36E+01,8.33E+01
8.37E+01,8.25E+01
8.45E+01,8.55E+01
8.33E+01,8.21E+01
8.43E+01,8.37E+01
8.35E+01,8.36E+01
8.38E+01,8.38E+01
8.36E+01,8.20E+01
8.37E+01,8.36E+01
8.45E+01,8.55E+01
8.39E+01,8.34E+01
8.36E+01,8.34E+01
8.44E+01,8.58E+01
8.42E+01,8.36E+01
8.42E+01,8.43E+01
8.45E+01,8.40E+01
8.34E+01,8.43E+01
8.38E+01,8.47E+01
8.45E+01,8.46E+01
8.41E+01,8.52E+01
8.49E+01,8.52E+01
8.42E+01,8.48E+01
8.43E+01,8.53E+01
8.36E+01,8.34E+01
8.41E+01,8.46E+01
8.36E+01,8.38E+01
8.41E+01,8.44E+01
8.42E+01,8.46E+01
8.39E+01,8.51E+01
8.39E+01,8.40E+01
8.37E+01,8.29E+01
8.39E+01,8.26E+01
8.48E+01,8.53E+01
8.39E+01,8.41E+01
8.37E+01,8.18E+01
8.39E+01,8.30E+01
8.32E+01,8.24E+01
8.41E+01,8.42E+01
8.41E+01,8.34E+01
8.40E+01,8.52E+01
8.43E+01,8.36E+01
8.29E+01,8.19E+01
8.46E+01,8.46E+01
8.44E+01,8.46E+01
8.41E+01,8.34E+01
8.50E+01,8.65E+01
8.36E+01,8.34E+01
8.41E+01,8.45E+01
8.33E+01,8.29E+01
8.39E+01,8.48E+01
8.41E+01,8.51E+01
8.48E+01,8.45E+01
8.42E+01,8.45E+01
8.42E+01,8.43E+01
8.43E+01,8.36E+01
8.49E+01,8.55E+01
8.35E+01,8.21E+01
8.39E+01,8.45E+01
8.41E+01,8.42E+01
8.34E+01,8.34E+01
8.39E+01,8.29E+01
8.40E+01,8.36E+01
8.32E+01,8.21E+01
8.46E+01,8.61E+01
8.44E+01,8.48E+01
8.33E+01,8.18E+01
8.31E+01,8.31E+01
8.37E+01,8.29E+01
8.36E+01,8.26E+01
8.37E+01,8.29E+01
8.41E+01,8.41E+01
8.42E+01,8.45E+01
8.40E+01,8.26E+01
8.47E+01,8.38E+01
8.43E+01,8.43E+01
8.36E+01,8.33E+01
8.41E+01,8.43E+01
8.36E+01,8.15E+01
8.40E+01,8.49E+01
8.52E+01,8.56E+01
8.33E+01,8.24E+01
8.43E+01,8.44E+01
8.37E+01,8.32E+01
8.37E+01,8.41E+01
8.35E+01,8.28E+01
8.43E+01,8.42E+01
8.42E+01,8.31E+01
8.43E+01,8.50E+01
8.36E+01,8.32E+01
8.33E+01,8.36E+01
8.43E+01,8.45E+01
8.47E+01,8.51E+01
8.37E+01,8.49E+01
8.33E+01,8.36E+01
8.52E+01,8.75E+01
8.40E+01,8.41E+01
8.39E+01,8.60E+01
8.37E+01,8.38E+01
8.45E+01,8.37E+01
8.36E+01,8.34E+01
8.41E+01,8.44E+01
8.34E+01,8.33E+01
8.46E+01,8.61E+01
8.38E+01,8.33E+01
8.38E+01,8.31E+01
8.42E+01,8.41E+01
8.35E+01,8.43E+01
8.40E+01,8.56E+01
8.35E+01,8.33E+01
8.34E+01,8.27E+01
8.45E+01,8.49E+01
8.44E+01,8.44E+01
8.34E+01,8.35E+01
8.42E+01,8.39E+01
8.36E+01,8.35E+01
8.41E+01,8.38E+01
8.44E+01,8.42E+01
8.39E+01,8.51E+01
8.41E+01,8.49E+01
8.46E+01,8.56E+01
8.36E+01,8.38E+01
8.40E+01,8.42E+01
8.42E+01,8.37E+01
8.41E+01,8.41E+01
8.43E+01,8.46E+01
8.39E+01,8.32E+01
8.49E+01,8.54E+01
8.45E+01,8.52E+01
8.35E+01,8.34E+01
8.40E+01,8.57E+01
8.35E+01,8.30E+01
8.37E+01,8.42E+01
8.44E+01,8.47E+01
8.23E+01,8.16E+01
8.41E+01,8.35E+01
8.43E+01,8.45E+01
8.39E+01,8.45E+01
8.44E+01,8.53E+01
8.47E+01,8.53E+01
8.40E+01,8.48E+01
8.36E+01,8.31E+01
8.36E+01,8.28E+01
8.42E+01,8.35E+01
8.38E+01,8.39E+01
8.43E+01,8.58E+01
8.39E+01,8.43E+01
8.47E+01,8.63E+01
8.39E+01,8.34E+01
8.28E+01,8.25E+01
8.40E+01,8.37E+01
8.44E+01,8.38E+01
8.44E+01,8.37E+01
8.38E+01,8.33E+01
8.38E+01,8.38E+01
8.42E+01,8.44E+01
8.39E+01,8.42E+01
8.36E+01,8.19E+01
8.46E+01,8.55E+01
8.36E+01,8.37E+01
8.44E+01,8.51E+01
8.38E+01,8.40E+01
8.43E+01,8.50E+01
8.38E+01,8.35E+01
8.45E+01,8.46E+01
8.35E+01,8.25E+01
8.36E+01,8.32E+01
8.41E+01,8.48E+01
8.42E+01,8.34E+01
8.31E+01,8.27E+01
8.42E+01,8.41E+01
8.39E+01,8.24E+01
8.43E+01,8.36E+01
8.40E+01,8.51E+01
8.44E+01,8.42E+01
8.45E+01,8.52E+01
8.38E+01,8.38E+01
8.37E+01,8.38E+01
8.43E+01,8.37E+01
8.37E+01,8.24E+01
8.36E+01,8.32E+01
8.41E+01,8.39E+01
8.38E+01,8.28E+01
8.42E+01,8.38E+01
8.50E+01,8.54E+01
8.42E+01,8.42E+01
8.39E+01,8.41E+01
8.46E+01,8.54E+01
8.46E+01,8.51E+01
8.43E+01,8.50E+01
8.29E+01,8.24E+01
8.43E+01,8.46E+01
8.36E+01,8.38E+01
8.46E+01,8.53E+01
8.40E+01,8.36E+01
8.40E+01,8.41E+01
8.45E+01,8.48E+01
8.43E+01,8.37E+01
8.47E+01,8.37E+01
8.40E+01,8.39E+01
8.38E+01,8.38E+01
8.44E+01,8.43E+01
8.45E+01,8.46E+01
8.37E+01,8.39E+01
8.39E+01,8.33E+01
8.42E+01,8.47E+01
8.43E+01,8.49E+01
8.43E+01,8.42E+01
8.34E+01,8.34E+01
8.42E+01,8.34E+01
8.36E+01,8.24E+01
8.40E+01,8.43E+01
8.40E+01,8.37E+01
8.38E+01,8.34E+01
8.35E+01,8.16E+01
8.37E+01,8.32E+01
8.40E+01,8.34E+01
8.38E+01,8.36E+01
8.45E+01,8.55E+01
8.34E+01,8.38E+01
8.39E+01,8.45E+01
8.39E+01,8.25E+01
8.35E+01,8.32E+01
8.46E+01,8.48E+01
8.39E+01,8.45E+01
8.38E+01,8.36E+01
8.43E+01,8.48E+01
8.44E+01,8.50E+01
8.47E+01,8.53E+01
8.33E+01,8.38E+01
8.33E+01,8.32E+01
8.43E+01,8.42E+01
8.36E+01,8.38E+01
8.45E+01,8.47E+01
8.40E+01,8.48E+01
8.42E+01,8.31E+01
8.46E+01,8.54E+01
8.42E+01,8.30E+01
8.36E+01,8.53E+01
8.32E+01,8.31E+01
8.46E+01,8.54E+01
8.45E+01,8.55E+01
8.40E+01,8.40E+01
8.46E+01,8.36E+01
8.41E+01,8.34E+01
8.32E+01,8.15E+01
8.47E+01,8.51E+01
8.43E+01,8.65E+01
8.44E+01,8.51E+01
8.43E+01,8.60E+01
8.41E+01,8.39E+01
8.41E+01,8.36E+01
8.38E+01,8.28E+01
8.41E+01,8.44E+01
8.37E+01,8.23E+01
8.32E+01,8.18E+01
8.47E+01,8.45E+01
8.42E+01,8.48E+01
8.36E+01,8.36E+01
8.39E+01,8.40E+01
8.46E+01,8.50E+01
8.33E+01,8.35E+01
8.36E+01,8.33E+01
8.39E+01,8.24E+01
8.41E+01,8.32E+01
8.46E+01,8.61E+01
8.39E+01,8.45E+01
8.42E+01,8.47E+01
8.47E+01,8.56E+01
8.41E+01,8.30E+01
8.37E+01,8.36E+01
8.37E+01,8.43E+01
8.38E+01,8.47E+01
8.44E+01,8.54E+01
8.31E+01,8.24E+01
8.34E+01,8.28E+01
8.39E+01,8.40E+01
8.39E+01,8.34E+01
8.31E+01,8.25E+01
8.30E+01,8.20E+01
8.43E+01,8.43E+01
8.37E+01,8.35E+01
8.48E+01,8.63E+01
8.36E+01,8.27E+01
8.40E+01,8.32E+01
8.39E+01,8.25E+01
8.41E+01,8.52E+01
8.33E+01,8.27E+01
8.40E+01,8.42E+01


==> csv.csv <==
acc,rob
8.40E+01,4.88E+01
8.45E+01,5.20E+01
8.44E+01,5.17E+01
8.43E+01,5.10E+01
8.37E+01,4.91E+01
8.46E+01,5.14E+01
8.41E+01,5.02E+01
8.27E+01,4.69E+01
8.37E+01,4.92E+01
8.48E+01,5.23E+01
8.40E+01,5.09E+01
8.40E+01,5.00E+01
8.34E+01,4.91E+01
8.51E+01,5.24E+01
8.46E+01,5.23E+01
8.36E+01,4.91E+01
8.45E+01,5.18E+01
8.44E+01,5.03E+01
8.48E+01,5.12E+01
8.44E+01,5.19E+01
8.42E+01,5.03E+01
8.40E+01,4.96E+01
8.39E+01,5.07E+01
8.45E+01,5.07E+01
8.44E+01,5.16E+01
8.29E+01,4.80E+01
8.32E+01,4.78E+01
8.34E+01,4.82E+01
8.44E+01,5.04E+01
8.42E+01,5.07E+01
8.45E+01,5.23E+01
8.39E+01,4.98E+01
8.45E+01,5.07E+01
8.42E+01,5.15E+01
8.47E+01,5.06E+01
8.42E+01,4.94E+01
8.40E+01,5.03E+01
8.35E+01,4.93E+01
8.37E+01,4.84E+01
8.37E+01,4.99E+01
8.38E+01,4.99E+01
8.44E+01,5.13E+01
8.31E+01,4.89E+01
8.44E+01,5.14E+01
8.31E+01,4.83E+01
8.35E+01,4.84E+01
8.40E+01,5.10E+01
8.28E+01,4.86E+01
8.29E+01,4.91E+01
8.43E+01,5.03E+01
8.34E+01,4.88E+01
8.43E+01,5.16E+01
8.38E+01,4.93E+01
8.31E+01,4.81E+01
8.41E+01,5.12E+01
8.43E+01,5.00E+01
8.44E+01,5.20E+01
8.41E+01,5.10E+01
8.45E+01,5.23E+01
8.47E+01,5.16E+01
8.41E+01,5.02E+01
8.33E+01,4.92E+01
8.48E+01,5.27E+01
8.36E+01,4.85E+01
8.46E+01,5.07E+01
8.28E+01,4.79E+01
8.48E+01,5.29E+01
8.37E+01,5.08E+01
8.42E+01,5.18E+01
8.39E+01,5.06E+01
8.36E+01,4.92E+01
8.43E+01,5.03E+01
8.39E+01,4.97E+01
8.43E+01,5.11E+01
8.37E+01,4.97E+01
8.35E+01,5.06E+01
8.46E+01,5.06E+01
8.42E+01,5.11E+01
8.44E+01,5.18E+01
8.41E+01,5.01E+01
8.41E+01,5.05E+01
8.45E+01,5.23E+01
8.50E+01,5.36E+01
8.38E+01,5.02E+01
8.39E+01,4.86E+01
8.37E+01,4.98E+01
8.42E+01,5.13E+01
8.41E+01,5.10E+01
8.45E+01,5.22E+01
8.42E+01,5.10E+01
8.34E+01,4.80E+01
8.38E+01,4.99E+01
8.43E+01,5.18E+01
8.31E+01,4.80E+01
8.32E+01,4.77E+01
8.47E+01,5.21E+01
8.49E+01,5.29E+01
8.34E+01,4.86E+01
8.41E+01,5.05E+01
8.44E+01,5.31E+01
8.48E+01,5.27E+01
8.47E+01,5.33E+01
8.37E+01,4.99E+01
8.37E+01,4.88E+01
8.47E+01,5.10E+01
8.45E+01,4.93E+01
8.35E+01,4.75E+01
8.42E+01,4.97E+01
8.40E+01,5.03E+01
8.37E+01,5.08E+01
8.46E+01,5.22E+01
8.42E+01,5.04E+01
8.40E+01,5.01E+01
8.45E+01,5.14E+01
8.38E+01,4.90E+01
8.28E+01,4.78E+01
8.49E+01,5.24E+01
8.39E+01,5.10E+01
8.40E+01,4.93E+01
8.40E+01,5.06E+01
8.42E+01,5.06E+01
8.32E+01,4.84E+01
8.37E+01,4.92E+01
8.45E+01,5.20E+01
8.43E+01,5.02E+01
8.41E+01,4.97E+01
8.40E+01,4.98E+01
8.31E+01,4.82E+01
8.37E+01,4.93E+01
8.33E+01,4.86E+01
8.49E+01,5.22E+01
8.38E+01,5.02E+01
8.48E+01,5.29E+01
8.32E+01,4.83E+01
8.39E+01,5.12E+01
8.48E+01,5.17E+01
8.40E+01,5.03E+01
8.38E+01,4.93E+01
8.37E+01,4.93E+01
8.45E+01,5.11E+01
8.35E+01,4.94E+01
8.38E+01,4.95E+01
8.43E+01,5.14E+01
8.41E+01,5.10E+01
8.45E+01,5.13E+01
8.38E+01,4.97E+01
8.36E+01,4.94E+01
8.36E+01,4.98E+01
8.42E+01,5.11E+01
8.46E+01,5.14E+01
8.35E+01,4.88E+01
8.27E+01,4.88E+01
8.47E+01,5.20E+01
8.48E+01,5.30E+01
8.44E+01,5.08E+01
8.39E+01,4.93E+01
8.39E+01,5.08E+01
8.45E+01,5.18E+01
8.39E+01,4.96E+01
8.44E+01,5.13E+01
8.46E+01,5.25E+01
8.38E+01,4.94E+01
8.44E+01,5.12E+01
8.42E+01,5.15E+01
8.29E+01,4.70E+01
8.45E+01,5.29E+01
8.42E+01,5.09E+01
8.46E+01,5.19E+01
8.39E+01,4.90E+01
8.40E+01,4.89E+01
8.42E+01,5.13E+01
8.39E+01,4.94E+01
8.29E+01,4.84E+01
8.40E+01,4.95E+01
8.45E+01,5.31E+01
8.46E+01,5.22E+01
8.37E+01,4.92E+01
8.45E+01,5.10E+01
8.43E+01,5.17E+01
8.40E+01,5.07E+01
8.49E+01,5.44E+01
8.39E+01,4.82E+01
8.48E+01,5.12E+01
8.42E+01,5.06E+01
8.29E+01,4.79E+01
8.46E+01,5.11E+01
8.40E+01,5.16E+01
8.36E+01,4.98E+01
8.46E+01,5.12E+01
8.35E+01,4.97E+01
8.39E+01,4.85E+01
8.33E+01,4.88E+01
8.50E+01,5.17E+01
8.46E+01,5.17E+01
8.39E+01,4.99E+01
8.36E+01,4.96E+01
8.41E+01,5.10E+01
8.47E+01,5.20E+01
8.43E+01,5.18E+01
8.47E+01,5.12E+01
8.45E+01,5.14E+01
8.44E+01,5.17E+01
8.45E+01,5.18E+01
8.45E+01,5.12E+01
8.41E+01,5.00E+01
8.40E+01,5.13E+01
8.42E+01,5.06E+01
8.40E+01,5.16E+01
8.33E+01,4.75E+01
8.36E+01,4.80E+01
8.49E+01,5.40E+01
8.43E+01,5.12E+01
8.31E+01,4.61E+01
8.41E+01,5.07E+01
8.41E+01,5.00E+01
8.40E+01,5.07E+01
8.37E+01,4.82E+01
8.45E+01,5.11E+01
8.44E+01,5.10E+01
8.39E+01,5.01E+01
8.42E+01,5.28E+01
8.44E+01,5.17E+01
8.31E+01,4.96E+01
8.45E+01,5.30E+01
8.44E+01,5.17E+01
8.43E+01,5.21E+01
8.45E+01,5.16E+01
8.31E+01,4.86E+01
8.47E+01,5.18E+01
8.42E+01,5.01E+01
8.47E+01,5.19E+01
8.46E+01,5.24E+01
8.41E+01,5.12E+01
8.43E+01,4.97E+01
8.41E+01,5.12E+01
8.37E+01,4.98E+01
8.36E+01,4.89E+01
8.39E+01,5.14E+01
8.46E+01,5.02E+01
8.40E+01,5.10E+01
8.37E+01,4.84E+01
8.46E+01,5.06E+01
8.39E+01,5.00E+01
8.38E+01,4.99E+01
8.43E+01,5.06E+01
8.42E+01,5.07E+01
8.45E+01,5.17E+01
8.34E+01,4.82E+01
8.39E+01,5.10E+01
8.35E+01,4.89E+01
8.38E+01,4.96E+01
8.46E+01,5.11E+01
8.41E+01,5.12E+01
8.46E+01,5.19E+01
8.43E+01,5.11E+01
8.39E+01,4.92E+01
8.41E+01,5.08E+01
8.36E+01,4.95E+01
8.31E+01,4.85E+01
8.43E+01,5.12E+01
8.42E+01,5.07E+01
8.38E+01,4.87E+01
8.45E+01,5.07E+01
8.40E+01,5.06E+01
8.44E+01,5.24E+01
8.38E+01,4.85E+01
8.44E+01,5.14E+01
8.40E+01,4.95E+01
8.38E+01,5.06E+01
8.34E+01,4.78E+01
8.37E+01,4.94E+01
8.44E+01,5.07E+01
8.38E+01,4.88E+01
8.32E+01,4.79E+01
8.44E+01,5.05E+01
8.40E+01,4.94E+01
8.37E+01,4.91E+01
8.38E+01,5.04E+01
8.44E+01,5.11E+01
8.48E+01,5.27E+01
8.40E+01,4.99E+01
8.40E+01,5.05E+01
8.29E+01,4.70E+01
8.42E+01,4.92E+01
8.40E+01,5.18E+01
8.39E+01,4.98E+01
8.48E+01,5.26E+01
8.43E+01,5.15E+01
8.43E+01,5.02E+01
8.43E+01,5.06E+01
8.34E+01,4.94E+01
8.40E+01,5.05E+01
8.36E+01,4.95E+01
8.45E+01,5.11E+01
8.46E+01,5.15E+01
8.42E+01,5.07E+01
8.21E+01,4.68E+01
8.30E+01,4.80E+01
8.43E+01,5.12E+01
8.44E+01,5.07E+01
8.36E+01,4.85E+01
8.33E+01,4.85E+01
8.50E+01,5.31E+01
8.42E+01,5.13E+01
8.39E+01,5.00E+01
8.31E+01,4.94E+01
8.43E+01,5.18E+01
8.39E+01,4.82E+01
8.40E+01,5.05E+01
8.49E+01,5.33E+01
8.47E+01,5.30E+01
8.46E+01,5.28E+01
8.42E+01,5.01E+01
8.35E+01,4.91E+01
8.35E+01,4.83E+01
8.42E+01,5.13E+01
8.35E+01,4.98E+01
8.44E+01,5.11E+01
8.39E+01,5.03E+01
8.49E+01,5.21E+01
8.46E+01,5.20E+01
8.42E+01,5.10E+01
8.37E+01,4.97E+01
8.35E+01,4.88E+01
8.38E+01,4.94E+01
8.41E+01,5.07E+01
8.41E+01,5.09E+01
8.35E+01,4.93E+01
8.36E+01,4.84E+01
8.44E+01,5.17E+01
8.45E+01,5.04E+01
8.38E+01,4.99E+01
8.42E+01,4.95E+01
8.41E+01,5.17E+01
8.40E+01,5.07E+01
8.43E+01,5.19E+01
8.39E+01,5.10E+01
8.31E+01,4.83E+01
8.51E+01,5.35E+01
8.45E+01,5.07E+01
8.41E+01,5.05E+01
8.46E+01,5.23E+01
8.46E+01,5.19E+01
8.43E+01,5.02E+01
8.36E+01,4.85E+01
8.44E+01,5.14E+01
8.45E+01,5.19E+01
8.36E+01,4.87E+01
8.39E+01,5.01E+01
8.40E+01,4.93E+01
8.40E+01,4.94E+01
8.36E+01,4.92E+01
8.43E+01,5.07E+01
8.34E+01,4.93E+01
8.46E+01,5.18E+01
8.38E+01,5.06E+01
8.41E+01,4.97E+01
8.37E+01,4.91E+01
8.44E+01,5.20E+01
8.30E+01,4.78E+01
8.38E+01,4.90E+01
8.38E+01,4.89E+01
8.35E+01,4.81E+01
8.39E+01,4.98E+01
8.37E+01,4.85E+01
8.39E+01,5.01E+01
8.39E+01,5.00E+01
8.43E+01,5.10E+01
8.46E+01,5.11E+01
8.35E+01,5.00E+01
8.47E+01,5.17E+01
8.42E+01,5.19E+01
8.42E+01,5.10E+01
8.41E+01,5.03E+01
8.49E+01,5.20E+01
8.33E+01,4.70E+01
8.40E+01,5.07E+01
8.39E+01,4.99E+01
8.27E+01,4.79E+01
8.44E+01,5.05E+01
8.45E+01,5.15E+01
8.41E+01,5.00E+01
8.35E+01,4.86E+01
8.43E+01,5.12E+01
8.41E+01,5.06E+01
8.39E+01,5.03E+01
8.29E+01,4.81E+01
8.39E+01,5.07E+01
8.36E+01,4.93E+01
8.31E+01,4.66E+01
8.42E+01,4.97E+01
8.31E+01,4.93E+01
8.48E+01,5.12E+01
8.47E+01,5.36E+01
8.39E+01,5.02E+01
8.34E+01,4.90E+01
8.41E+01,4.98E+01
8.47E+01,5.11E+01
8.43E+01,5.11E+01
8.40E+01,4.95E+01
8.45E+01,5.01E+01
8.37E+01,5.01E+01
8.35E+01,5.00E+01
8.39E+01,5.07E+01
8.32E+01,4.63E+01
8.33E+01,4.90E+01
8.36E+01,4.91E+01
8.46E+01,5.10E+01
8.43E+01,4.96E+01
8.37E+01,4.84E+01
8.45E+01,5.09E+01
8.47E+01,5.23E+01
8.42E+01,5.06E+01
8.44E+01,5.07E+01
8.40E+01,4.99E+01
8.44E+01,5.12E+01
8.42E+01,5.17E+01
8.34E+01,4.90E+01
8.45E+01,5.18E+01
8.28E+01,4.84E+01
8.39E+01,4.87E+01
8.36E+01,4.97E+01
8.39E+01,4.91E+01
8.48E+01,5.07E+01
8.35E+01,4.84E+01
8.44E+01,5.01E+01
8.35E+01,4.90E+01
8.36E+01,4.83E+01
8.32E+01,4.92E+01
8.38E+01,5.06E+01
8.32E+01,4.65E+01
8.44E+01,5.14E+01
8.41E+01,5.07E+01
8.37E+01,5.00E+01
8.44E+01,5.00E+01
8.36E+01,5.00E+01
8.47E+01,5.12E+01
8.46E+01,5.12E+01
8.41E+01,5.01E+01
8.45E+01,5.27E+01
8.37E+01,4.99E+01
8.37E+01,4.86E+01
8.42E+01,5.15E+01
8.44E+01,5.11E+01
8.44E+01,5.21E+01
8.39E+01,5.11E+01
8.37E+01,5.02E+01
8.47E+01,5.14E+01
8.41E+01,5.11E+01
8.45E+01,5.19E+01
8.41E+01,4.94E+01
8.41E+01,5.00E+01
8.38E+01,4.83E+01
8.32E+01,4.65E+01
8.43E+01,5.01E+01
8.38E+01,5.05E+01
8.45E+01,5.12E+01
8.39E+01,5.06E+01
8.36E+01,4.87E+01
8.40E+01,5.00E+01
8.42E+01,5.27E+01
8.41E+01,4.97E+01
8.46E+01,5.19E+01
8.41E+01,4.96E+01
8.38E+01,4.93E+01
8.47E+01,5.22E+01
8.34E+01,4.86E+01
8.38E+01,5.02E+01
8.44E+01,5.11E+01
8.42E+01,5.07E+01
8.40E+01,5.02E+01
8.41E+01,4.92E+01
8.33E+01,4.79E+01
8.45E+01,5.08E+01
8.30E+01,4.78E+01
8.41E+01,5.01E+01
8.46E+01,5.08E+01
8.40E+01,5.10E+01
8.46E+01,5.15E+01
8.35E+01,4.91E+01
8.35E+01,4.94E+01
8.39E+01,5.06E+01
8.43E+01,5.09E+01
8.38E+01,5.05E+01
8.46E+01,5.04E+01
8.46E+01,5.14E+01
8.46E+01,5.20E+01
8.44E+01,4.99E+01
8.39E+01,4.95E+01
8.38E+01,4.95E+01
8.39E+01,5.00E+01
8.36E+01,5.03E+01
8.41E+01,5.02E+01
8.39E+01,4.95E+01
8.34E+01,4.88E+01
8.42E+01,5.04E+01
8.34E+01,4.96E+01
8.43E+01,5.05E+01
8.45E+01,5.24E+01
8.41E+01,5.07E+01
8.27E+01,4.84E+01
8.45E+01,5.24E+01
8.50E+01,5.38E+01
8.47E+01,5.22E+01
8.44E+01,5.02E+01
8.45E+01,5.06E+01
8.41E+01,5.09E+01
8.38E+01,4.98E+01
8.46E+01,5.22E+01
8.30E+01,4.87E+01
8.23E+01,4.59E+01
8.42E+01,5.02E+01
8.38E+01,4.96E+01
8.45E+01,5.05E+01
8.33E+01,4.84E+01
8.45E+01,5.19E+01
8.35E+01,4.97E+01
8.40E+01,5.20E+01
8.36E+01,4.74E+01
8.45E+01,5.13E+01
8.41E+01,5.21E+01
8.35E+01,4.80E+01
8.44E+01,5.18E+01
8.42E+01,5.01E+01
8.36E+01,5.01E+01
8.42E+01,5.21E+01
8.38E+01,4.94E+01
8.23E+01,4.65E+01
8.43E+01,5.08E+01
8.39E+01,5.07E+01
8.44E+01,5.15E+01
8.42E+01,5.09E+01
8.46E+01,5.04E+01
8.42E+01,5.21E+01
8.44E+01,5.17E+01
8.44E+01,5.29E+01
8.31E+01,4.82E+01
8.40E+01,4.95E+01
8.33E+01,4.77E+01
8.45E+01,5.21E+01
8.43E+01,5.19E+01
8.45E+01,5.21E+01
8.45E+01,5.13E+01
8.43E+01,5.18E+01
8.38E+01,5.08E+01
8.36E+01,4.82E+01
8.36E+01,4.95E+01
8.41E+01,5.17E+01
8.44E+01,4.97E+01
8.38E+01,4.85E+01
8.40E+01,4.88E+01
8.37E+01,4.89E+01
8.36E+01,4.93E+01
8.36E+01,4.95E+01
8.32E+01,4.86E+01
8.49E+01,5.24E+01
8.43E+01,5.04E+01
8.34E+01,4.87E+01
8.44E+01,5.25E+01
8.41E+01,5.08E+01
8.39E+01,5.00E+01
8.45E+01,5.13E+01
8.34E+01,4.98E+01
8.49E+01,5.19E+01
8.43E+01,5.20E+01
8.34E+01,4.85E+01
8.40E+01,5.05E+01
8.45E+01,5.17E+01
8.35E+01,4.99E+01
8.42E+01,5.03E+01
8.36E+01,4.88E+01
8.48E+01,5.28E+01
8.41E+01,5.17E+01
8.51E+01,5.25E+01
8.35E+01,4.87E+01
8.45E+01,5.09E+01
8.36E+01,4.87E+01
8.42E+01,5.01E+01
8.37E+01,4.91E+01
8.40E+01,4.94E+01
8.45E+01,5.20E+01
8.51E+01,5.27E+01
8.36E+01,4.82E+01
8.46E+01,5.17E+01
8.38E+01,5.05E+01
8.38E+01,5.05E+01
8.33E+01,4.92E+01
8.44E+01,5.12E+01
8.39E+01,5.07E+01
8.37E+01,4.74E+01
8.31E+01,4.85E+01
8.33E+01,4.76E+01
8.41E+01,5.04E+01
8.39E+01,5.12E+01
8.39E+01,5.01E+01
8.45E+01,5.05E+01
8.34E+01,4.78E+01
8.39E+01,4.98E+01
8.47E+01,5.21E+01
8.40E+01,4.96E+01
8.43E+01,5.14E+01
8.42E+01,4.98E+01
8.46E+01,5.12E+01
8.37E+01,4.93E+01
8.41E+01,4.95E+01
8.48E+01,5.09E+01
8.38E+01,5.02E+01
8.44E+01,5.08E+01
8.37E+01,4.88E+01
8.37E+01,4.89E+01
8.29E+01,4.92E+01
8.41E+01,5.03E+01
8.44E+01,5.15E+01
8.38E+01,5.01E+01
8.48E+01,5.26E+01
8.39E+01,4.99E+01
8.38E+01,5.05E+01
8.47E+01,5.25E+01
8.36E+01,4.99E+01
8.45E+01,5.07E+01
8.39E+01,4.84E+01
8.43E+01,5.31E+01
8.35E+01,4.88E+01
8.36E+01,4.90E+01
8.38E+01,4.85E+01
8.41E+01,4.90E+01
8.42E+01,5.08E+01
8.42E+01,4.91E+01
8.43E+01,5.11E+01
8.39E+01,5.03E+01
8.39E+01,5.12E+01
8.44E+01,5.10E+01
8.43E+01,5.02E+01
8.45E+01,5.20E+01
8.39E+01,4.93E+01
8.37E+01,4.91E+01
8.47E+01,5.32E+01
8.43E+01,5.10E+01
8.45E+01,5.17E+01
8.32E+01,4.78E+01
8.44E+01,5.20E+01
8.39E+01,5.11E+01
8.44E+01,5.18E+01
8.45E+01,5.22E+01
8.38E+01,5.07E+01
8.34E+01,4.88E+01
8.40E+01,5.14E+01
8.31E+01,4.73E+01
8.34E+01,4.84E+01
8.43E+01,5.11E+01
8.43E+01,5.01E+01
8.36E+01,4.95E+01
8.44E+01,5.08E+01
8.42E+01,5.12E+01
8.42E+01,5.18E+01
8.42E+01,5.03E+01
8.41E+01,5.02E+01
8.32E+01,4.89E+01
8.42E+01,5.11E+01
8.45E+01,5.15E+01
8.36E+01,4.86E+01
8.28E+01,4.67E+01
8.40E+01,4.95E+01
8.40E+01,5.08E+01
8.35E+01,4.84E+01
8.41E+01,5.05E+01
8.31E+01,4.60E+01
8.39E+01,4.80E+01
8.43E+01,5.09E+01
8.32E+01,4.88E+01
8.41E+01,5.08E+01
8.41E+01,4.95E+01
8.39E+01,4.94E+01
8.40E+01,5.04E+01
8.39E+01,4.89E+01
8.35E+01,4.79E+01
8.37E+01,4.93E+01
8.45E+01,5.17E+01
8.32E+01,4.70E+01
8.42E+01,5.18E+01
8.34E+01,4.81E+01
8.39E+01,5.05E+01
8.44E+01,5.04E+01
8.33E+01,4.84E+01
8.40E+01,5.09E+01
8.40E+01,5.02E+01
8.37E+01,4.98E+01
8.44E+01,5.07E+01
8.49E+01,5.32E+01
8.48E+01,5.24E+01
8.44E+01,5.18E+01
8.47E+01,5.23E+01
8.41E+01,5.10E+01
8.41E+01,4.97E+01
8.37E+01,4.93E+01
8.40E+01,5.08E+01
8.38E+01,4.96E+01
8.43E+01,5.05E+01
8.27E+01,4.60E+01
8.46E+01,5.30E+01
8.48E+01,5.30E+01
8.34E+01,5.01E+01
8.43E+01,5.01E+01
8.36E+01,4.80E+01
8.39E+01,4.76E+01
8.47E+01,5.24E+01
8.41E+01,5.05E+01
8.39E+01,4.90E+01
8.44E+01,5.26E+01
8.45E+01,5.10E+01
8.35E+01,4.84E+01
8.27E+01,4.81E+01
8.44E+01,5.03E+01
8.50E+01,5.35E+01
8.40E+01,5.05E+01
8.47E+01,5.15E+01
8.42E+01,5.13E+01
8.47E+01,5.17E+01
8.39E+01,5.03E+01
8.47E+01,5.29E+01
8.36E+01,4.92E+01
8.33E+01,4.82E+01
8.43E+01,5.12E+01
8.47E+01,5.21E+01
8.43E+01,5.06E+01
8.44E+01,5.03E+01
8.36E+01,4.82E+01
8.45E+01,5.21E+01
8.41E+01,4.97E+01
8.41E+01,5.07E+01
8.33E+01,4.97E+01
8.32E+01,4.87E+01
8.44E+01,5.12E+01
8.46E+01,5.21E+01
8.48E+01,5.26E+01
8.41E+01,4.99E+01
8.40E+01,5.13E+01
8.40E+01,4.96E+01
8.36E+01,4.97E+01
8.40E+01,5.17E+01
8.44E+01,5.17E+01
8.40E+01,4.95E+01
8.45E+01,5.25E+01
8.49E+01,5.24E+01
8.38E+01,4.86E+01
8.36E+01,4.92E+01
8.40E+01,5.12E+01
8.46E+01,5.16E+01
8.43E+01,5.03E+01
8.48E+01,5.16E+01
8.38E+01,4.90E+01
8.46E+01,5.23E+01
8.26E+01,4.66E+01
8.30E+01,4.90E+01
8.46E+01,5.29E+01
8.45E+01,5.08E+01
8.35E+01,4.80E+01
8.26E+01,4.80E+01
8.43E+01,5.14E+01
8.37E+01,4.94E+01
8.49E+01,5.27E+01
8.43E+01,4.99E+01
8.42E+01,5.16E+01
8.41E+01,5.15E+01
8.39E+01,5.09E+01
8.37E+01,4.87E+01
8.35E+01,4.97E+01
8.43E+01,5.20E+01
8.34E+01,4.90E+01
8.32E+01,4.68E+01
8.48E+01,5.21E+01
8.41E+01,5.04E+01
8.32E+01,4.81E+01
8.32E+01,4.90E+01
8.46E+01,5.09E+01
8.33E+01,4.92E+01
8.34E+01,4.80E+01
8.41E+01,5.03E+01
8.36E+01,4.85E+01
8.37E+01,4.96E+01
8.41E+01,5.01E+01
8.36E+01,5.00E+01
8.42E+01,5.14E+01
8.39E+01,5.11E+01
8.33E+01,4.70E+01
8.37E+01,5.07E+01
8.40E+01,5.20E+01
8.49E+01,5.13E+01
8.41E+01,5.00E+01
8.47E+01,5.32E+01
8.42E+01,5.02E+01
8.42E+01,5.07E+01
8.42E+01,5.11E+01
8.40E+01,5.01E+01
8.40E+01,5.07E+01
8.40E+01,5.05E+01
8.36E+01,5.01E+01
8.27E+01,4.78E+01
8.40E+01,4.96E+01
8.42E+01,5.09E+01
8.44E+01,5.06E+01
8.48E+01,5.33E+01
8.36E+01,4.87E+01
8.48E+01,5.36E+01
8.43E+01,5.10E+01
8.35E+01,4.78E+01
8.38E+01,5.02E+01
8.45E+01,5.27E+01
8.46E+01,5.05E+01
8.39E+01,5.03E+01
8.38E+01,4.86E+01
8.37E+01,4.92E+01
8.34E+01,4.76E+01
8.43E+01,5.10E+01
8.48E+01,5.22E+01
8.41E+01,5.10E+01
8.34E+01,4.73E+01
8.45E+01,5.09E+01
8.38E+01,4.90E+01
8.35E+01,5.03E+01
8.41E+01,5.04E+01
8.47E+01,5.26E+01
8.40E+01,4.98E+01
8.34E+01,4.96E+01
8.42E+01,5.00E+01
8.46E+01,5.21E+01
8.45E+01,5.08E+01
8.40E+01,5.06E+01
8.42E+01,5.20E+01
8.46E+01,5.16E+01
8.37E+01,4.95E+01
8.41E+01,5.19E+01
8.46E+01,5.11E+01
8.44E+01,5.13E+01
8.42E+01,5.07E+01
8.39E+01,5.05E+01
8.42E+01,5.05E+01
8.41E+01,5.03E+01
8.39E+01,4.89E+01
8.46E+01,5.21E+01
8.43E+01,5.12E+01
8.43E+01,5.07E+01
8.39E+01,5.01E+01
8.47E+01,5.21E+01
8.39E+01,5.04E+01
8.42E+01,5.08E+01
8.26E+01,4.72E+01
8.48E+01,5.25E+01
8.35E+01,4.86E+01
8.35E+01,5.01E+01
8.39E+01,5.20E+01
8.44E+01,5.24E+01
8.51E+01,5.18E+01
8.45E+01,5.09E+01
8.48E+01,5.30E+01
8.25E+01,4.65E+01
8.35E+01,5.01E+01
8.27E+01,4.65E+01
8.38E+01,4.93E+01
8.36E+01,5.10E+01
8.39E+01,5.01E+01
8.42E+01,4.96E+01
8.48E+01,5.15E+01
8.43E+01,5.28E+01
8.26E+01,4.72E+01
8.44E+01,5.09E+01
8.45E+01,5.13E+01
8.44E+01,5.14E+01
8.44E+01,5.03E+01
8.31E+01,4.81E+01
8.39E+01,5.11E+01
8.42E+01,5.18E+01
8.43E+01,5.04E+01
8.36E+01,4.97E+01
8.32E+01,4.76E+01
8.44E+01,5.20E+01
8.46E+01,5.08E+01
8.42E+01,5.14E+01
8.39E+01,5.11E+01
8.44E+01,5.11E+01
8.35E+01,4.79E+01
8.34E+01,4.81E+01
8.37E+01,4.90E+01
8.38E+01,5.07E+01
8.45E+01,5.23E+01
8.51E+01,5.39E+01
8.24E+01,4.61E+01
8.43E+01,5.10E+01
8.39E+01,4.89E+01
8.38E+01,4.89E+01
8.40E+01,4.95E+01
8.40E+01,5.01E+01
8.40E+01,5.07E+01
8.45E+01,5.13E+01
8.35E+01,4.92E+01
8.37E+01,4.89E+01
8.44E+01,5.12E+01
8.41E+01,5.12E+01
8.38E+01,5.00E+01
8.40E+01,4.95E+01
8.43E+01,5.15E+01
8.37E+01,4.82E+01
8.44E+01,5.18E+01
8.38E+01,5.05E+01
8.41E+01,5.00E+01
8.41E+01,5.00E+01
8.45E+01,5.21E+01
8.46E+01,5.08E+01
8.47E+01,5.13E+01
8.48E+01,5.38E+01
8.37E+01,4.95E+01
8.38E+01,4.97E+01
8.47E+01,5.12E+01
8.41E+01,5.02E+01
8.42E+01,5.11E+01
8.45E+01,5.26E+01
8.47E+01,5.16E+01
8.31E+01,4.84E+01
8.44E+01,5.07E+01
8.44E+01,5.07E+01
8.45E+01,5.25E+01
8.38E+01,4.79E+01
8.39E+01,4.98E+01
8.43E+01,5.10E+01
8.43E+01,5.04E+01
8.38E+01,4.84E+01
8.39E+01,5.09E+01
8.37E+01,4.90E+01
8.46E+01,5.04E+01
8.47E+01,5.13E+01
8.37E+01,4.99E+01
8.38E+01,5.11E+01
8.36E+01,5.03E+01
8.30E+01,4.67E+01
8.41E+01,4.95E+01
8.36E+01,4.75E+01
8.37E+01,4.93E+01
8.39E+01,5.00E+01
8.41E+01,4.98E+01
8.36E+01,4.92E+01
8.42E+01,5.04E+01
8.25E+01,4.72E+01
8.40E+01,5.14E+01
8.38E+01,4.83E+01
8.42E+01,5.24E+01
8.41E+01,5.05E+01
8.38E+01,4.99E+01
8.47E+01,5.14E+01
8.45E+01,5.10E+01
8.41E+01,5.06E+01
8.45E+01,5.22E+01
8.46E+01,4.99E+01
8.35E+01,4.95E+01
8.36E+01,4.94E+01
8.26E+01,4.77E+01
8.46E+01,5.28E+01
8.45E+01,5.17E+01
8.30E+01,4.67E+01
8.39E+01,5.04E+01
8.36E+01,5.01E+01
8.33E+01,4.92E+01
8.42E+01,5.07E+01
8.47E+01,5.04E+01
8.45E+01,5.20E+01
8.48E+01,5.30E+01
8.41E+01,5.13E+01
8.43E+01,5.04E+01
8.38E+01,4.89E+01
8.46E+01,5.13E+01
8.45E+01,5.10E+01
8.42E+01,5.06E+01
8.36E+01,4.88E+01
8.45E+01,5.13E+01
8.38E+01,4.89E+01
8.34E+01,4.83E+01
8.44E+01,5.25E+01
8.42E+01,5.04E+01
8.37E+01,4.99E+01
8.41E+01,5.07E+01
8.45E+01,5.20E+01
8.43E+01,5.13E+01
8.41E+01,4.94E+01
8.44E+01,5.20E+01
8.28E+01,4.77E+01
8.42E+01,5.13E+01
8.45E+01,5.12E+01
8.37E+01,4.82E+01
8.45E+01,5.19E+01
8.48E+01,5.25E+01
8.36E+01,4.86E+01
8.42E+01,5.13E+01
8.29E+01,4.78E+01
8.51E+01,5.12E+01
8.39E+01,5.03E+01
8.44E+01,5.25E+01
8.26E+01,4.68E+01
8.43E+01,5.24E+01
8.44E+01,5.10E+01
8.39E+01,4.90E+01
8.34E+01,4.85E+01
8.33E+01,4.91E+01
8.40E+01,5.01E+01
8.47E+01,5.20E+01
8.47E+01,5.23E+01
8.49E+01,5.26E+01
8.39E+01,4.91E+01
8.43E+01,5.09E+01
8.31E+01,4.85E+01
8.36E+01,4.82E+01
8.33E+01,4.95E+01
8.44E+01,5.12E+01
8.40E+01,5.04E+01
8.39E+01,5.03E+01
8.31E+01,4.82E+01
8.42E+01,5.02E+01
8.42E+01,5.09E+01
8.46E+01,5.25E+01
8.43E+01,5.14E+01
8.41E+01,4.89E+01
8.29E+01,4.69E+01
8.48E+01,5.19E+01
8.42E+01,5.01E+01
8.38E+01,5.11E+01
8.37E+01,4.89E+01
8.34E+01,4.91E+01
8.44E+01,5.03E+01
8.42E+01,5.05E+01
8.39E+01,4.99E+01
8.43E+01,5.07E+01
8.28E+01,4.85E+01
8.40E+01,5.04E+01
8.48E+01,5.18E+01
8.44E+01,5.06E+01
8.40E+01,5.15E+01
8.47E+01,5.14E+01
8.36E+01,4.98E+01
8.39E+01,5.06E+01
8.36E+01,4.85E+01
8.35E+01,4.91E+01
8.38E+01,4.94E+01
8.37E+01,5.06E+01
8.40E+01,5.12E+01
8.37E+01,4.98E+01
8.46E+01,5.18E+01
8.45E+01,5.21E+01
8.43E+01,5.09E+01
8.44E+01,5.22E+01
8.40E+01,5.03E+01
8.44E+01,5.20E+01
8.47E+01,5.15E+01
8.33E+01,4.96E+01
8.40E+01,5.19E+01
8.42E+01,5.02E+01
8.49E+01,5.32E+01
8.42E+01,5.05E+01
8.44E+01,5.13E+01
8.43E+01,5.14E+01
8.36E+01,4.88E+01
8.44E+01,5.05E+01
8.36E+01,4.89E+01
8.36E+01,4.94E+01
8.46E+01,5.12E+01
8.38E+01,4.93E+01
8.41E+01,5.08E+01
8.31E+01,4.80E+01
8.37E+01,5.03E+01
8.38E+01,5.10E+01
8.42E+01,5.09E+01
8.46E+01,5.08E+01
8.40E+01,5.00E+01
8.46E+01,5.18E+01
8.35E+01,4.77E+01
8.36E+01,5.07E+01
8.44E+01,5.21E+01
8.34E+01,4.88E+01
8.46E+01,5.26E+01
8.47E+01,5.16E+01
8.36E+01,4.90E+01
8.42E+01,5.11E+01
8.40E+01,4.85E+01
8.46E+01,5.03E+01
8.40E+01,4.86E+01
8.33E+01,4.87E+01
8.41E+01,5.00E+01
8.48E+01,5.14E+01
8.40E+01,5.11E+01
8.45E+01,5.25E+01
8.39E+01,4.96E+01
8.42E+01,5.06E+01
8.46E+01,5.14E+01
8.40E+01,5.05E+01
8.33E+01,4.83E+01
8.43E+01,5.15E+01
8.41E+01,5.07E+01
8.38E+01,5.00E+01
8.48E+01,5.07E+01
8.40E+01,5.04E+01
8.43E+01,5.12E+01
8.43E+01,5.14E+01
8.41E+01,5.13E+01
8.42E+01,5.21E+01
8.31E+01,4.72E+01
8.47E+01,5.18E+01
8.41E+01,5.16E+01
8.44E+01,5.21E+01
8.42E+01,4.96E+01
8.46E+01,5.26E+01
8.46E+01,5.14E+01
8.41E+01,5.09E+01
8.47E+01,5.14E+01
8.37E+01,4.99E+01
8.34E+01,4.73E+01
8.48E+01,5.25E+01
8.42E+01,5.11E+01
8.42E+01,5.03E+01
8.37E+01,5.00E+01
8.36E+01,4.72E+01
8.48E+01,5.21E+01
8.36E+01,5.05E+01
8.34E+01,4.78E+01
8.42E+01,4.92E+01
8.45E+01,5.09E+01
8.42E+01,5.03E+01
8.37E+01,4.96E+01
8.45E+01,5.17E+01
8.38E+01,5.01E+01
8.39E+01,5.03E+01
8.37E+01,4.95E+01
8.34E+01,4.95E+01
8.49E+01,5.11E+01
8.39E+01,4.90E+01
8.47E+01,5.08E+01
8.37E+01,5.02E+01
8.47E+01,5.02E+01
8.43E+01,5.13E+01
8.37E+01,4.95E+01
8.45E+01,5.22E+01
8.34E+01,4.96E+01
8.38E+01,5.06E+01
8.46E+01,5.13E+01
8.43E+01,5.09E+01
8.40E+01,5.00E+01
8.42E+01,4.98E+01
8.39E+01,5.07E+01
8.37E+01,4.90E+01
8.42E+01,5.14E+01
8.47E+01,5.25E+01
8.49E+01,5.31E+01
8.38E+01,4.97E+01
8.42E+01,5.07E+01
8.42E+01,5.16E+01
8.42E+01,5.11E+01
8.35E+01,4.90E+01
8.35E+01,4.87E+01
8.44E+01,5.20E+01
8.45E+01,5.13E+01
8.44E+01,5.08E+01
8.40E+01,5.10E+01
8.36E+01,4.75E+01
8.42E+01,5.14E+01
8.45E+01,5.04E+01
8.46E+01,5.28E+01
8.42E+01,5.05E+01
8.47E+01,5.18E+01
8.38E+01,4.95E+01
8.39E+01,5.02E+01
8.45E+01,5.16E+01
8.31E+01,4.89E+01
8.46E+01,5.23E+01
8.33E+01,4.86E+01
8.34E+01,4.78E+01
8.41E+01,4.96E+01
8.43E+01,5.19E+01
8.39E+01,4.88E+01
8.39E+01,5.06E+01
8.37E+01,5.00E+01
8.44E+01,5.12E+01
8.36E+01,4.84E+01
8.31E+01,4.83E+01
8.40E+01,5.06E+01
8.49E+01,5.14E+01
8.36E+01,4.79E+01
8.40E+01,4.96E+01
8.44E+01,5.24E+01
8.36E+01,4.97E+01
8.35E+01,4.98E+01
8.40E+01,5.07E+01
8.45E+01,5.27E+01
8.40E+01,4.99E+01
8.48E+01,5.25E+01
8.47E+01,5.26E+01
8.44E+01,5.02E+01
8.44E+01,5.12E+01
8.34E+01,4.82E+01
8.43E+01,5.04E+01
8.38E+01,4.91E+01
8.42E+01,5.09E+01
8.48E+01,5.34E+01
8.41E+01,5.02E+01
8.45E+01,5.15E+01
8.39E+01,5.00E+01
8.39E+01,5.08E+01
8.36E+01,4.93E+01
8.41E+01,5.02E+01
8.40E+01,5.16E+01
8.42E+01,5.04E+01
8.47E+01,5.19E+01
8.39E+01,4.97E+01
8.40E+01,5.01E+01
8.42E+01,5.12E+01
8.40E+01,4.85E+01
8.46E+01,5.11E+01
8.31E+01,4.78E+01
8.33E+01,4.76E+01
8.42E+01,4.99E+01
8.35E+01,4.88E+01
8.36E+01,4.86E+01
8.35E+01,4.89E+01
8.43E+01,5.14E+01
8.37E+01,4.96E+01
8.44E+01,5.06E+01
8.43E+01,4.99E+01
8.36E+01,4.76E+01
8.38E+01,4.99E+01
8.42E+01,5.10E+01
8.31E+01,4.94E+01
8.47E+01,5.25E+01
8.44E+01,5.13E+01
8.41E+01,5.06E+01
8.39E+01,4.97E+01
8.49E+01,5.20E+01
8.29E+01,4.66E+01
8.38E+01,4.87E+01
8.43E+01,5.07E+01
8.38E+01,4.96E+01
8.32E+01,4.86E+01
8.37E+01,5.02E+01
8.42E+01,4.97E+01
8.41E+01,4.95E+01
8.46E+01,5.17E+01
8.43E+01,5.13E+01
8.44E+01,5.20E+01
8.37E+01,4.98E+01
8.41E+01,5.01E+01
8.28E+01,4.82E+01
8.36E+01,4.95E+01
8.37E+01,4.93E+01
8.45E+01,5.18E+01
8.37E+01,4.95E+01
8.44E+01,5.10E+01
8.42E+01,5.07E+01
8.36E+01,5.08E+01
8.44E+01,5.19E+01
8.41E+01,4.89E+01
8.45E+01,5.22E+01
8.38E+01,4.97E+01
8.44E+01,5.13E+01
8.50E+01,5.23E+01
8.41E+01,5.13E+01
8.39E+01,5.02E+01
8.43E+01,5.17E+01
8.42E+01,5.09E+01
8.45E+01,5.18E+01
8.42E+01,5.04E+01
8.46E+01,5.15E+01
8.37E+01,4.95E+01
8.49E+01,5.18E+01
8.43E+01,5.24E+01
8.43E+01,5.10E+01
8.50E+01,5.33E+01
8.44E+01,5.21E+01
8.42E+01,5.14E+01
8.35E+01,4.90E+01
8.37E+01,5.05E+01
8.36E+01,4.82E+01
8.48E+01,5.19E+01
8.47E+01,5.18E+01
8.37E+01,5.02E+01
8.50E+01,5.12E+01
8.38E+01,4.96E+01
8.47E+01,5.26E+01
8.34E+01,4.87E+01
8.31E+01,4.84E+01
8.47E+01,5.29E+01
8.45E+01,5.19E+01
8.44E+01,5.17E+01
8.44E+01,5.18E+01
8.43E+01,5.05E+01
8.42E+01,5.10E+01
8.42E+01,5.01E+01
8.36E+01,4.96E+01
8.39E+01,5.01E+01
8.37E+01,4.84E+01
8.35E+01,4.95E+01
8.40E+01,4.95E+01
8.44E+01,5.08E+01
8.43E+01,5.06E+01
8.43E+01,5.11E+01
8.42E+01,5.10E+01
8.43E+01,5.06E+01
8.38E+01,5.06E+01
8.47E+01,5.27E+01
8.34E+01,4.86E+01
8.39E+01,5.07E+01
8.40E+01,5.09E+01
8.24E+01,4.77E+01
8.42E+01,5.08E+01
8.41E+01,5.08E+01
8.36E+01,4.97E+01
8.41E+01,5.05E+01
8.41E+01,5.09E+01
8.41E+01,5.12E+01
8.33E+01,4.85E+01
8.38E+01,5.09E+01
8.46E+01,5.14E+01
8.40E+01,5.04E+01
8.33E+01,4.86E+01
8.43E+01,5.17E+01
8.44E+01,5.12E+01
8.44E+01,5.12E+01
8.47E+01,5.34E+01
8.43E+01,5.04E+01
8.45E+01,5.14E+01
8.41E+01,5.08E+01
8.35E+01,4.94E+01
8.48E+01,5.14E+01
8.31E+01,4.88E+01
8.38E+01,4.95E+01
8.48E+01,5.14E+01
8.43E+01,5.09E+01
8.36E+01,4.88E+01
8.36E+01,5.04E+01
8.43E+01,5.18E+01
8.36E+01,5.00E+01
8.38E+01,4.88E+01
8.39E+01,4.89E+01
8.45E+01,5.12E+01
8.32E+01,4.81E+01
8.46E+01,5.06E+01
8.49E+01,5.27E+01
8.43E+01,5.10E+01
8.40E+01,5.13E+01
8.39E+01,5.09E+01
8.44E+01,5.08E+01
8.40E+01,4.95E+01
8.40E+01,4.91E+01
8.34E+01,4.72E+01
8.39E+01,5.02E+01
8.29E+01,4.73E+01
8.40E+01,5.03E+01
8.35E+01,4.89E+01
8.48E+01,5.16E+01
8.44E+01,5.17E+01
8.36E+01,5.02E+01
8.38E+01,5.14E+01
8.34E+01,4.95E+01
8.43E+01,5.19E+01
8.38E+01,4.99E+01
8.42E+01,5.14E+01
8.33E+01,4.83E+01
8.39E+01,4.95E+01
8.32E+01,4.69E+01
8.35E+01,4.94E+01
8.27E+01,4.76E+01
8.32E+01,4.86E+01
8.42E+01,5.08E+01
8.41E+01,4.89E+01
8.35E+01,5.02E+01
8.33E+01,4.83E+01
8.40E+01,4.97E+01
8.48E+01,5.14E+01
8.37E+01,4.96E+01
8.29E+01,4.81E+01
8.33E+01,4.82E+01
8.42E+01,5.01E+01
8.41E+01,5.15E+01
8.31E+01,4.79E+01
8.36E+01,4.91E+01
8.46E+01,5.17E+01
8.36E+01,4.84E+01
8.40E+01,5.06E+01
8.29E+01,4.75E+01
8.44E+01,5.21E+01
8.43E+01,5.05E+01
8.43E+01,5.01E+01
8.40E+01,5.08E+01
8.37E+01,4.98E+01
8.34E+01,4.67E+01
8.39E+01,4.98E+01
8.47E+01,5.05E+01
8.41E+01,5.09E+01
8.34E+01,4.91E+01
8.32E+01,4.83E+01
8.44E+01,5.03E+01
8.38E+01,4.98E+01
8.48E+01,5.41E+01
8.31E+01,4.82E+01
8.38E+01,5.03E+01
8.42E+01,5.03E+01
8.37E+01,4.94E+01
8.34E+01,4.87E+01
8.46E+01,5.37E+01
8.39E+01,5.14E+01
8.44E+01,5.13E+01
8.34E+01,4.86E+01
8.40E+01,4.92E+01
8.38E+01,5.02E+01
8.40E+01,5.07E+01
8.44E+01,5.11E+01
8.34E+01,4.77E+01
8.47E+01,5.21E+01
8.47E+01,5.13E+01
8.30E+01,4.86E+01
8.42E+01,5.22E+01
8.40E+01,4.98E+01
8.28E+01,4.85E+01
8.30E+01,4.72E+01
8.31E+01,4.90E+01
8.49E+01,5.24E+01
8.42E+01,5.15E+01
8.31E+01,4.82E+01
8.28E+01,4.71E+01
8.40E+01,4.96E+01
8.46E+01,5.21E+01
8.35E+01,4.95E+01
8.42E+01,4.99E+01
8.31E+01,4.79E+01
8.25E+01,4.73E+01
8.46E+01,5.13E+01
8.35E+01,4.82E+01
8.31E+01,4.65E+01
8.31E+01,4.91E+01
8.37E+01,4.92E+01
8.45E+01,5.17E+01
8.38E+01,5.09E+01
8.35E+01,5.00E+01
8.39E+01,4.96E+01
8.38E+01,5.03E+01
8.42E+01,5.12E+01
8.43E+01,5.10E+01
8.41E+01,4.95E+01
8.36E+01,4.92E+01
8.23E+01,4.55E+01
8.41E+01,4.95E+01
8.35E+01,5.01E+01
8.46E+01,5.14E+01
8.43E+01,5.05E+01
8.44E+01,5.13E+01
8.44E+01,5.15E+01
8.40E+01,4.92E+01
8.39E+01,5.09E+01
8.47E+01,4.95E+01
8.38E+01,5.10E+01
8.38E+01,4.99E+01
8.41E+01,4.89E+01
8.41E+01,5.14E+01
8.40E+01,5.02E+01
8.26E+01,4.72E+01
8.42E+01,5.00E+01
8.30E+01,4.71E+01
8.50E+01,5.32E+01
8.38E+01,4.87E+01
8.37E+01,4.87E+01
8.42E+01,5.03E+01
8.47E+01,5.21E+01
8.33E+01,4.80E+01
8.37E+01,4.83E+01
8.44E+01,5.12E+01
8.37E+01,4.97E+01
8.38E+01,4.92E+01
8.37E+01,4.95E+01
8.33E+01,4.88E+01
8.37E+01,4.87E+01
8.44E+01,5.14E+01
8.38E+01,4.95E+01
8.45E+01,5.25E+01
8.40E+01,5.08E+01
8.31E+01,4.71E+01
8.38E+01,4.93E+01
8.48E+01,5.28E+01
8.36E+01,4.95E+01
8.32E+01,4.78E+01
8.36E+01,4.95E+01
8.29E+01,4.75E+01
8.45E+01,5.17E+01
8.44E+01,5.01E+01
8.33E+01,4.98E+01
8.45E+01,5.22E+01
8.48E+01,5.08E+01
8.32E+01,4.70E+01
8.43E+01,5.24E+01
8.44E+01,5.19E+01
8.35E+01,4.80E+01
8.37E+01,4.93E+01
8.42E+01,4.98E+01
8.34E+01,4.88E+01
8.37E+01,4.86E+01
8.46E+01,5.15E+01
8.43E+01,5.22E+01
8.29E+01,4.74E+01
8.35E+01,4.99E+01
8.37E+01,4.95E+01
8.37E+01,4.95E+01
8.36E+01,4.88E+01
8.44E+01,5.10E+01
8.41E+01,4.89E+01
8.45E+01,5.15E+01
8.42E+01,4.90E+01
8.38E+01,4.95E+01
8.44E+01,5.17E+01
8.39E+01,5.02E+01
8.40E+01,5.08E+01
8.34E+01,4.90E+01
8.35E+01,4.91E+01
8.36E+01,4.93E+01
8.41E+01,5.08E+01
8.36E+01,4.85E+01
8.46E+01,5.11E+01
8.34E+01,4.78E+01
8.43E+01,5.12E+01
8.37E+01,5.02E+01
8.43E+01,5.14E+01
8.41E+01,5.07E+01
8.50E+01,5.22E+01
8.44E+01,5.10E+01
8.48E+01,5.20E+01
8.46E+01,5.23E+01
8.42E+01,5.00E+01
8.38E+01,5.04E+01
8.34E+01,4.72E+01
8.41E+01,5.07E+01
8.43E+01,5.03E+01
8.38E+01,4.91E+01
8.43E+01,5.07E+01
8.39E+01,5.15E+01
8.41E+01,5.14E+01
8.40E+01,5.06E+01
8.41E+01,4.94E+01
8.39E+01,4.89E+01
8.36E+01,4.88E+01
8.43E+01,5.15E+01
8.46E+01,5.08E+01
8.41E+01,5.08E+01
8.38E+01,4.99E+01
8.35E+01,4.94E+01
8.41E+01,4.83E+01
8.43E+01,5.10E+01
8.36E+01,5.02E+01
8.41E+01,5.09E+01
8.36E+01,4.96E+01
8.34E+01,4.86E+01
8.33E+01,4.86E+01
8.48E+01,5.30E+01
8.36E+01,5.01E+01
8.44E+01,5.25E+01
8.40E+01,5.14E+01
8.38E+01,5.02E+01
8.38E+01,5.02E+01
8.44E+01,5.22E+01
8.32E+01,4.87E+01
8.45E+01,5.06E+01
8.39E+01,4.95E+01
8.48E+01,5.20E+01
8.42E+01,5.01E+01
8.38E+01,4.93E+01
8.45E+01,5.20E+01
8.30E+01,4.81E+01
8.36E+01,4.82E+01
8.34E+01,4.83E+01
8.45E+01,5.16E+01
8.33E+01,4.84E+01
8.30E+01,4.81E+01
8.40E+01,4.91E+01
8.42E+01,5.01E+01
8.36E+01,4.86E+01
8.39E+01,5.14E+01
8.37E+01,4.98E+01
8.45E+01,5.12E+01
8.40E+01,5.11E+01
8.41E+01,5.08E+01
8.37E+01,5.10E+01
8.39E+01,5.10E+01
8.47E+01,5.17E+01
8.43E+01,5.01E+01
8.48E+01,5.29E+01
8.36E+01,4.80E+01
8.42E+01,5.02E+01
8.47E+01,5.26E+01
8.35E+01,4.92E+01
8.45E+01,5.00E+01
8.50E+01,5.33E+01
8.35E+01,4.77E+01
8.46E+01,5.21E+01
8.40E+01,4.86E+01
8.44E+01,5.11E+01
8.34E+01,4.77E+01
8.27E+01,4.72E+01
8.46E+01,5.15E+01
8.40E+01,5.09E+01
8.37E+01,4.94E+01


==> robs.csv <==
rob,prob
4.95E+01,5.03E+01
5.26E+01,5.22E+01
4.89E+01,4.95E+01
4.91E+01,4.98E+01
4.77E+01,4.89E+01
5.11E+01,5.06E+01
5.12E+01,5.11E+01
5.09E+01,5.06E+01
4.75E+01,4.91E+01
4.72E+01,4.90E+01
5.12E+01,5.05E+01
4.99E+01,5.02E+01
4.77E+01,4.90E+01
5.15E+01,5.12E+01
5.26E+01,5.13E+01
5.11E+01,5.11E+01
4.86E+01,5.02E+01
5.08E+01,5.02E+01
5.11E+01,5.05E+01
5.10E+01,5.03E+01
4.98E+01,5.00E+01
4.99E+01,5.02E+01
5.11E+01,5.08E+01
5.03E+01,5.06E+01
5.14E+01,5.01E+01
5.06E+01,5.02E+01
5.33E+01,5.12E+01
5.10E+01,5.06E+01
5.18E+01,5.05E+01
4.80E+01,4.94E+01
5.14E+01,5.12E+01
4.99E+01,5.08E+01
5.14E+01,5.06E+01
5.00E+01,4.98E+01
5.03E+01,5.06E+01
5.06E+01,5.05E+01
5.08E+01,5.02E+01
4.98E+01,4.99E+01
4.88E+01,4.95E+01
5.07E+01,5.04E+01
4.90E+01,4.98E+01
4.90E+01,4.91E+01
5.01E+01,5.02E+01
4.98E+01,5.00E+01
5.05E+01,5.02E+01
5.01E+01,5.01E+01
4.99E+01,5.01E+01
5.26E+01,5.17E+01
5.14E+01,5.06E+01
5.17E+01,5.04E+01
5.06E+01,5.10E+01
4.82E+01,4.85E+01
5.15E+01,5.06E+01
4.82E+01,4.86E+01
4.81E+01,4.90E+01
4.89E+01,4.98E+01
4.97E+01,5.03E+01
5.12E+01,5.11E+01
5.00E+01,5.05E+01
4.97E+01,4.98E+01
5.13E+01,5.07E+01
4.88E+01,5.01E+01
5.23E+01,5.09E+01
5.09E+01,5.06E+01
4.83E+01,4.96E+01
4.86E+01,4.98E+01
4.96E+01,5.04E+01
4.98E+01,5.00E+01
5.18E+01,5.06E+01
5.12E+01,5.04E+01
5.04E+01,5.03E+01
5.12E+01,4.96E+01
4.92E+01,4.94E+01
4.98E+01,5.00E+01
5.20E+01,5.10E+01
5.01E+01,5.01E+01
5.24E+01,5.17E+01
5.20E+01,5.12E+01
5.30E+01,5.13E+01
4.94E+01,4.98E+01
5.06E+01,5.03E+01
5.20E+01,5.11E+01
5.05E+01,5.01E+01
5.01E+01,4.97E+01
5.22E+01,5.16E+01
5.21E+01,5.12E+01
5.08E+01,5.10E+01
5.13E+01,5.07E+01
5.04E+01,5.03E+01
4.85E+01,4.97E+01
4.85E+01,4.95E+01
5.17E+01,5.13E+01
4.98E+01,5.00E+01
5.08E+01,5.08E+01
4.75E+01,4.99E+01
4.95E+01,4.95E+01
4.89E+01,4.96E+01
4.89E+01,4.95E+01
5.03E+01,4.99E+01
5.07E+01,5.05E+01
4.99E+01,5.00E+01
5.28E+01,5.13E+01
5.18E+01,5.09E+01
4.76E+01,4.91E+01
4.59E+01,4.88E+01
5.10E+01,5.06E+01
4.84E+01,4.98E+01
5.28E+01,5.11E+01
4.98E+01,4.98E+01
5.14E+01,5.08E+01
4.95E+01,5.00E+01
5.00E+01,5.07E+01
4.90E+01,4.99E+01
4.82E+01,4.93E+01
5.30E+01,5.12E+01
4.85E+01,4.91E+01
5.04E+01,5.01E+01
4.91E+01,5.01E+01
5.10E+01,5.03E+01
4.82E+01,4.90E+01
5.08E+01,5.01E+01
5.25E+01,5.13E+01
4.95E+01,4.98E+01
4.93E+01,4.99E+01
5.22E+01,5.15E+01
5.03E+01,5.01E+01
5.13E+01,5.05E+01
5.12E+01,5.03E+01
4.92E+01,5.04E+01
5.09E+01,5.07E+01
5.19E+01,5.07E+01
5.05E+01,5.10E+01
5.11E+01,5.10E+01
5.13E+01,5.08E+01
5.13E+01,5.11E+01
5.01E+01,5.00E+01
5.14E+01,5.06E+01
4.95E+01,5.02E+01
5.10E+01,5.05E+01
5.09E+01,5.08E+01
5.09E+01,5.11E+01
5.09E+01,5.03E+01
4.98E+01,4.97E+01
4.87E+01,4.94E+01
5.33E+01,5.11E+01
5.11E+01,5.04E+01
4.89E+01,4.90E+01
5.02E+01,4.97E+01
4.78E+01,4.92E+01
5.05E+01,5.04E+01
4.89E+01,4.98E+01
5.14E+01,5.11E+01
4.99E+01,5.00E+01
4.75E+01,4.91E+01
5.11E+01,5.06E+01
5.13E+01,5.07E+01
4.95E+01,5.00E+01
5.36E+01,5.19E+01
4.82E+01,4.99E+01
5.10E+01,5.07E+01
4.95E+01,4.96E+01
5.07E+01,5.08E+01
5.12E+01,5.10E+01
5.21E+01,5.06E+01
5.03E+01,5.06E+01
5.07E+01,5.06E+01
5.06E+01,5.00E+01
5.21E+01,5.11E+01
4.91E+01,4.92E+01
5.05E+01,5.07E+01
5.01E+01,5.03E+01
4.86E+01,4.99E+01
4.90E+01,4.96E+01
5.03E+01,5.00E+01
4.76E+01,4.90E+01
5.26E+01,5.17E+01
5.11E+01,5.08E+01
4.69E+01,4.89E+01
4.94E+01,4.98E+01
4.84E+01,4.96E+01
4.87E+01,4.94E+01
4.87E+01,4.96E+01
4.98E+01,5.04E+01
5.00E+01,5.05E+01
4.92E+01,4.95E+01
5.07E+01,5.00E+01
5.13E+01,5.05E+01
4.95E+01,4.98E+01
5.05E+01,5.05E+01
4.80E+01,4.87E+01
5.00E+01,5.08E+01
5.26E+01,5.13E+01
4.66E+01,4.93E+01
5.07E+01,5.05E+01
4.87E+01,4.98E+01
4.82E+01,5.04E+01
4.94E+01,4.96E+01
5.15E+01,5.05E+01
5.03E+01,4.98E+01
5.10E+01,5.10E+01
4.96E+01,4.98E+01
4.97E+01,5.00E+01
5.14E+01,5.07E+01
5.23E+01,5.10E+01
5.02E+01,5.09E+01
4.91E+01,5.01E+01
5.35E+01,5.25E+01
5.10E+01,5.05E+01
5.08E+01,5.15E+01
5.07E+01,5.02E+01
4.93E+01,5.01E+01
4.88E+01,4.99E+01
5.08E+01,5.06E+01
4.87E+01,4.99E+01
5.17E+01,5.17E+01
5.05E+01,4.99E+01
4.99E+01,4.97E+01
5.09E+01,5.04E+01
5.01E+01,5.04E+01
5.16E+01,5.13E+01
4.87E+01,4.99E+01
4.83E+01,4.95E+01
5.18E+01,5.09E+01
5.07E+01,5.06E+01
4.78E+01,4.98E+01
5.08E+01,5.03E+01
4.95E+01,4.99E+01
5.07E+01,5.01E+01
5.10E+01,5.04E+01
5.05E+01,5.10E+01
5.00E+01,5.08E+01
5.12E+01,5.13E+01
4.92E+01,5.02E+01
5.01E+01,5.03E+01
5.06E+01,5.01E+01
5.05E+01,5.04E+01
5.06E+01,5.07E+01
4.96E+01,4.97E+01
5.24E+01,5.12E+01
5.15E+01,5.10E+01
4.80E+01,4.98E+01
5.05E+01,5.13E+01
4.89E+01,4.97E+01
5.06E+01,5.05E+01
5.00E+01,5.07E+01
4.68E+01,4.87E+01
5.01E+01,4.99E+01
5.19E+01,5.06E+01
5.07E+01,5.05E+01
5.14E+01,5.12E+01
5.33E+01,5.11E+01
5.08E+01,5.08E+01
4.93E+01,4.98E+01
4.95E+01,4.95E+01
5.22E+01,5.01E+01
4.94E+01,5.03E+01
5.23E+01,5.15E+01
5.03E+01,5.05E+01
5.34E+01,5.18E+01
5.11E+01,5.00E+01
4.76E+01,4.94E+01
5.09E+01,5.01E+01
5.15E+01,5.02E+01
5.08E+01,5.01E+01
4.95E+01,4.98E+01
4.93E+01,5.01E+01
5.15E+01,5.06E+01
5.00E+01,5.05E+01
4.94E+01,4.90E+01
5.23E+01,5.13E+01
5.02E+01,5.02E+01
5.24E+01,5.10E+01
5.01E+01,5.04E+01
5.21E+01,5.10E+01
4.89E+01,5.00E+01
5.05E+01,5.06E+01
4.84E+01,4.94E+01
4.85E+01,4.98E+01
5.08E+01,5.07E+01
4.94E+01,4.99E+01
4.87E+01,4.95E+01
5.02E+01,5.03E+01
4.82E+01,4.93E+01
5.10E+01,5.01E+01
5.05E+01,5.10E+01
5.03E+01,5.04E+01
5.08E+01,5.10E+01
5.07E+01,5.02E+01
4.93E+01,5.02E+01
5.04E+01,5.02E+01
4.84E+01,4.93E+01
4.88E+01,4.97E+01
5.10E+01,5.02E+01
4.94E+01,4.95E+01
5.00E+01,5.02E+01
5.19E+01,5.11E+01
5.13E+01,5.05E+01
5.03E+01,5.03E+01
5.23E+01,5.12E+01
5.11E+01,5.10E+01
5.07E+01,5.10E+01
4.80E+01,4.93E+01
5.10E+01,5.07E+01
4.95E+01,5.02E+01
5.25E+01,5.12E+01
5.01E+01,5.01E+01
5.07E+01,5.04E+01
5.07E+01,5.08E+01
5.20E+01,5.02E+01
5.05E+01,5.00E+01
4.94E+01,5.01E+01
5.08E+01,5.02E+01
5.02E+01,5.05E+01
5.09E+01,5.07E+01
4.86E+01,5.02E+01
4.95E+01,4.98E+01
5.09E+01,5.07E+01
5.21E+01,5.09E+01
5.05E+01,5.05E+01
5.01E+01,5.00E+01
5.02E+01,5.00E+01
4.81E+01,4.93E+01
5.06E+01,5.05E+01
4.99E+01,5.02E+01
4.89E+01,4.99E+01
4.87E+01,4.88E+01
4.96E+01,4.98E+01
5.00E+01,4.99E+01
5.00E+01,5.01E+01
5.24E+01,5.12E+01
4.80E+01,5.01E+01
5.03E+01,5.05E+01
4.89E+01,4.93E+01
4.88E+01,4.98E+01
5.14E+01,5.07E+01
5.11E+01,5.07E+01
4.93E+01,5.01E+01
5.14E+01,5.08E+01
5.17E+01,5.11E+01
5.14E+01,5.11E+01
4.81E+01,5.02E+01
4.74E+01,4.98E+01
5.12E+01,5.05E+01
4.98E+01,5.01E+01
5.16E+01,5.08E+01
5.01E+01,5.08E+01
4.91E+01,4.97E+01
5.29E+01,5.13E+01
5.00E+01,4.97E+01
5.07E+01,5.11E+01
4.89E+01,4.97E+01
5.37E+01,5.12E+01
5.10E+01,5.12E+01
4.98E+01,5.03E+01
5.06E+01,5.01E+01
5.04E+01,4.99E+01
4.77E+01,4.87E+01
5.27E+01,5.11E+01
5.11E+01,5.19E+01
5.18E+01,5.10E+01
5.31E+01,5.16E+01
5.00E+01,5.02E+01
4.92E+01,5.00E+01
4.90E+01,4.95E+01
4.97E+01,5.07E+01
4.94E+01,4.93E+01
4.78E+01,4.89E+01
5.23E+01,5.06E+01
5.04E+01,5.07E+01
4.98E+01,5.01E+01
4.97E+01,5.03E+01
5.12E+01,5.08E+01
4.94E+01,5.00E+01
4.99E+01,4.99E+01
4.81E+01,4.93E+01
5.00E+01,4.98E+01
5.30E+01,5.17E+01
5.08E+01,5.07E+01
5.08E+01,5.07E+01
5.21E+01,5.14E+01
4.95E+01,4.95E+01
4.91E+01,5.01E+01
5.10E+01,5.04E+01
5.14E+01,5.08E+01
5.12E+01,5.11E+01
4.83E+01,4.94E+01
4.90E+01,4.96E+01
5.06E+01,5.03E+01
5.11E+01,4.99E+01
4.84E+01,4.94E+01
4.80E+01,4.90E+01
5.04E+01,5.05E+01
5.00E+01,5.01E+01
5.34E+01,5.18E+01
4.87E+01,4.95E+01
4.93E+01,4.98E+01
4.89E+01,4.93E+01
5.12E+01,5.10E+01
4.76E+01,4.94E+01
5.15E+01,5.04E+01


==> wps_csv_resnet50.csv <==
acc,rob
70.13,38.75
69.8,38.7
70.45,39.32
70.52,37.68
70.25,39.43
70.29,38.46
70.31,38.76
70.49,38.86
70.26,38.94
70.22,39.24
69.73,39.38
70.18,38.42
70.56,39.05
70.01,39.48
70.24,38.94
70.58,39.35
69.86,38.58
70.37,39.41
70.39,39.08
69.48,39.87
70.21,38.94
70.42,38.93
70.04,39.26
70.64,38.44
70.06,39.2
69.94,38.87
70.29,38.66
69.92,39.01
69.95,38.65
71.01,37.93
70.12,38.94
69.37,39.09
70.18,39.1
70.39,39.35
70.59,38.99
70.57,39.28
70.18,39.23
70.11,39.58
70.02,38.74
70.26,39.19
69.97,38.89
70.31,39.18
70.07,39.06
69.8,38.88
70.1,38.99
70.55,38.66
69.87,39.05
70.22,39.41
69.93,39.01
70.8,38.73
70.55,38.61
69.73,39.05
70.65,38.48
69.91,39.74
70.44,38.2
70.37,38.97
71.16,38.09
69.72,39.22
70.25,38.94
70.15,38.78
70.42,39.21
69.8,39.73
70.21,39.26
70.65,39.56
69.69,39.51
70.48,38.6
70.14,39.59
69.86,39.5
70.07,38.85
69.98,38.67
70.28,38.88
70.06,39.47
69.95,38.8
70.06,38.57
70.33,38.59
69.96,39.18
70.52,38.88
70.48,39.23
70.01,39.15
69.54,38.87
71,38.19
69.85,39.06
69.82,39.95
69.69,39.57
70.54,38.67
70.24,38.96
70.1,38.33
70.18,38.36
70.22,39.02
70.13,38.58
70.37,38.99
70.28,38.93
70.28,38.69
70.32,38.61
70,38.94
70.23,38.91
70.58,39.44
69.98,39.02
70.28,38.75
70.49,39.22
70.15,38.89
70.15,38.67
70.42,38.89
70.05,38.7
70.38,38.48
70.02,39.03
69.67,39.68
70.16,39.22
69.94,39.28
70.98,38.8
70.18,39.17
70.12,39.45
69.95,38.76
69.98,38.8
69.96,39.14
70.69,38.32
69.78,38.9
70.4,38.66
70.12,38.87
70.54,38.88
70.52,38.49
70.3,38.81
70.01,39.43
69.82,39.08
70.4,39.21
69.99,39.58
70.65,38.55
69.89,38.52
70.76,38.76
70.34,38.88
70.21,38.82
69.97,38.93
70.15,38.89
70.21,39.08
70.06,38.49
70.3,39.15
70.51,38.81
70.71,38.61
69.83,39.02
70.53,39.44
70.21,39.02
70.35,39.63
70.17,39.05
70.23,38.91
69.96,37.51
70.33,38.2
70.03,39
70.29,39.27
70.05,39
69.87,38.91
69.83,39.26
70.6,39.12
70.43,38.53
69.84,39.6
69.96,39.05
70.06,39.26
69.87,39.29
69.66,39.46
70.54,39.39
70.03,38.84
70.41,38.97
70.88,38.92
70.09,39.45
70.64,39.55
70.42,39.35
70.52,38.22
69.67,38.62
69.79,39.04
70.13,39.07
70.52,38.25
69.98,38.68
70.28,39.31
70.21,38.72
69.99,39.33
70.26,39.2
70,38.58
70.38,39.03
69.87,39.06
69.76,38.92
70.16,39.26
70.23,39.03
70.13,39.15
70.07,39.12
70.25,38.41
70.04,39.02
70.6,38.37
70.02,39.1
70.59,38.69
70.56,38.81
69.99,38.63
70.29,38.31
70.17,38.25
70.21,39.32
70.57,39.22
70.32,39.12
70.46,39.18
70.3,39.39
70.13,39.21
70.39,38.73
70.62,38.74
69.63,38.76
70.43,38.84
70.19,38.49
70.62,38.26
70.07,38.46
70.62,38.51
69.9,38.96
70.61,38.87
70.42,39.23
70.57,39.28
70.43,38.43
69.97,39.43
70.49,38.85
70.74,38.48
70.14,39.22
70.54,39.2
70.11,39.29
69.73,39.21
70.18,39.33
70.38,38.86
70.41,39.18
70.49,39.18
69.94,38.98
70.62,38.93
70.3,38.72
69.91,39.3
70.18,38.95
69.77,38.44
70.26,39
70.03,38.88
70.58,39.09
69.8,38.7
69.96,38.68
70.22,38.81
69.84,39.67
70.39,39.11
70.43,38.61
71.22,37.91
70.38,39.03
70.46,38.58
69.86,39.49
70.87,38.63
70.18,39.09
70.37,39.13
70.18,38.94
69.99,39.18
70.64,39.14
70.06,39.05
70.43,37.81
70.2,37.99
69.88,39.35
70.52,38.97
70.25,38.7
70.74,38.92
70.23,38.83
70.11,38.77
70.45,39.3
70.41,38.76
70.51,38.75
69.96,38.31
70.65,39.22
70.26,38.92
69.88,38.62
70.11,39.12
69.93,39.44
70.85,38.56
70.62,38.52
70.4,39.05
70.12,39.43
70.13,39.06
70.57,38.79
70.34,39.08
70.36,39.43
70.62,38.86
70.51,38.24
70.18,39.03
69.86,38.59
70.17,38.31
70.3,39.02
70.7,39.02
70.23,38.91
70.56,38.88
70.3,39.07
70.15,38.62
69.89,39.15
71.12,38.57
70.3,38.57
70.82,38.62
70.81,38.93
69.99,39.06
70.01,39.26
70.28,39.31
70.14,38.61
69.42,39.27
69.79,39.22
70.52,38.85
70.08,38.96
70.66,38.73
70.23,39.43
70.77,38.22
70.63,38.33
70.15,39.05
70.16,39.29
70.62,38.4
70.78,38.74
70.43,38.54
70.2,38.99
70.08,38.79
70.58,38.32
69.96,39.06
69.68,39.64
70.12,38.18
70.13,39.1
70.42,38.9
70.29,39.41
70.58,38.59
70.58,38.77
70.48,38.91
69.72,38.56
70.61,38.54
70.35,39.09
70.05,39.17
70.29,39.01
69.86,39.07
70.42,38.01
70.26,39.3
70.25,38.69
70.51,39.19
70.31,38.76
70.37,38.86
70.06,39.38
70.47,39.03
70.03,38.82
70.01,38.85
70.12,38.44
69.91,38.8
70.03,39.32
70.59,39.07
70.2,39.03
70.26,39.16
70.57,39.33
69.81,39.38
70.78,38.34
70.12,39.31
70.6,38.43
69.96,39.11
70.34,39.22
70.42,39.45
69.67,39.46
70.02,38.97
70.36,38.95
70.34,39.59
70.31,38.95
70.45,39.09
70.2,38.71
70.57,39.19
70.46,38.65
70.05,38.98
70.31,38.96
69.83,38.56
70.8,39.16
70.42,38.35
70.34,39.07
70.3,39.02
70.48,38.74
70.28,38.59
70.12,39.51
70.63,39.15
70.31,38.33
69.94,38.65
70.49,38.26
70.42,38.83
70.61,38.83
70.56,39.12
69.56,39.48
70,39.01
70.73,38.52
70.6,38.74
69.97,38.8
69.9,38.64
70.28,38.59
70.21,38.61
70.16,38.73
70.25,38.29
70.3,38.86
70.46,38.51
70.14,39.4
70.47,38.61
70.68,38.65
70.24,37.98
70.66,38
70.7,39.29
69.61,38.65
70.22,39.04
70.33,39.27
70.28,39.07
70.2,38.99
70.66,39.01
70.21,38.96
70.68,38.85
70.33,39.22
70.25,39.31
70.42,39.25
70.36,38.83
70.61,39.06
70.35,38.27
70.45,38.81
70.57,38.42
70.44,39.32
70.61,38.59
70.22,39.39
70.22,38.99
70.13,38.44
70.34,39.12
70.4,38.72
70.07,38.76
70.65,38.92
70,39.39
70.23,39.05
70.77,39.08
70.55,39.16
70.38,38.87
70.51,38.82
70.38,38.92
70.49,39.05
70.17,38.61
70.17,38.82
70.36,38.57
70.3,38.73
70.54,39.05
70.07,38.93
70.79,38.27
70.11,39.43
70.31,38.74
70.41,39.18
70.18,39.36
69.95,39.47
70.3,38.69
70.78,38.65
70.28,39.12
70.12,39.09
70.53,38.87
70.53,39.34
70.59,38.71
70.44,38.83
70.48,39.13
70.53,39.3
70.16,38.89
70.57,38.33
70.69,38.53
70.56,38.86
70.08,38.78
70.41,39.2
70.61,38.85
70.2,39.53
70.58,38.63
70.54,38.79
70.19,39.2
70.35,38.69
70.02,38.76
70.19,39.55
70.3,39.36
70.5,39.09
69.95,38.73
70.23,38.56
70.22,39.81
70.45,38.62
70.68,39.18
70.6,39.13
69.92,39.13
70.64,38.41
70.11,38.31
70.38,39.25
70.53,38.7
69.95,39.58
70.17,38.74
70.16,38.85
70.46,38.6
70.4,38.84
70.29,39.25
70.68,38.98
70.51,39.17
69.92,39.05
70.48,39.21
70.57,38.38
70.49,39.32
70.07,39.32
70.54,38.49
70.44,38.98
70.17,39.23
70.28,37.96
70.27,38.03
70.09,38.72
70.11,38.87
70.36,38.21
70.08,38.34
70.13,39.15
69.93,39.1
69.77,39.23
70.56,38.67
71.06,38.5
69.89,39.07
69.39,39.62
70.41,38.73
69.88,39.75
70.03,39.13
69.92,39.69
70.73,38.74
70.16,38.98
70.61,39.3
69.77,38.92
69.98,38.47
70.27,39.47
70.29,38.67
69.9,39.59
70.19,38.67
69.8,38.92
70.33,39.3
69.96,38.7
70.12,38.17
70.49,39.47
70.12,39.39
70.4,38.59
70.32,39
70.1,38.56
70.66,38.51
70.6,38.52
70.42,38.62
70.42,39.15
70.25,39.12
70.05,39.38
70.26,38.99
70.19,38.91
70.26,38.79
70.56,39.04
70.6,38.46
70.17,39.07
70.4,39.07
70.52,38.72
70.11,39.43
70.15,38.79
70.55,38.58
70.06,39.11
70.1,39.23
69.78,39.52
70.05,38.77
70.43,39.34
70,38.87
70.07,38.53
69.92,39.2
69.64,39.08
70.44,38.66
70.17,39.08
70.75,38.81
70.4,38.96
70.67,38.37
70.54,39.26
70.32,38.97
70.89,38.19
70.2,38.75
70.29,39.47
70.55,38.32
70.01,38.68
69.97,38.65
70.2,39.96
70.23,39.08
70.5,39.13
70.64,38.95
70.57,38.19
70.34,38.64
69.85,39.51
70.26,39
70.67,38.4
69.96,39.72
70.53,38.87
71.36,38.05
69.81,39.49
70.5,39.5
70.1,38.87
70.38,39.36
70.48,38.98
70.36,38.91
70.13,38.93
70.34,39.05
70.37,39.04
70.48,39.15
70.29,38.97
70.02,38.88
70.22,39.12
70.82,38.91
70.43,38.51
70.23,39.12
70.11,39.03
70.07,38.94
70.72,38.89
70.64,38.62
70.31,39.06
69.5,39.66
69.85,38.25
70.48,38.71
70.52,39.04
69.32,39.45
70.1,38.79
70.84,38.55
70.34,38.22
69.65,39.09
70.69,38.51
70.13,39.23
70.4,38.49
70.51,39.36
70.14,38.68
70.24,38.83
70.78,39.32
70.1,39.35
70.69,38.51
70.84,38.1
70.82,38.38
70.26,39.33
70.65,38.92
70.77,39
70.03,39.01
69.66,39
71.05,38.54
70.24,39.27
70.5,38.88
70.49,38.84
70.17,38.81
70.24,38.39
70.87,38.45
69.92,38.85
70.18,39.31
70.47,38.49
69.83,39.86
70.13,38.88
70.67,37.86
70.38,38.74
69.8,39.63
70.23,37.94
70.42,38.58
70.61,38.86
70.2,38.56
70.45,38.91
70.37,38.38
70.49,38.62
70.24,38.61
70.11,39.1
70.3,39.05
70.17,38.91
70.25,39.57
71.03,38.3
70.47,39.24
70.07,39.05
71.06,38.04
70.55,39.01
70.33,39.13
70.44,38.74
70.27,38.81
70.56,38.33
70.68,38.68
70.16,38.58
70.58,39.35
70.17,38.98
69.63,39.9
70.43,39.34
70.48,38.8
70.56,38.83
70.28,38.76
70.57,38.93
70.34,38.82
69.78,39.03
70.32,38.99
70.49,38.9
70.63,39.09
70.03,39.68
70.29,38.45
70.46,38.66
70.34,38.98
70.07,39.15
69.9,38.53
70.18,39.18
70.72,38.8
70.4,38.32
70.28,38.35
70.52,38.96
70.66,39.06
70.73,38.7
70.92,39.13
70.65,38.54
70,38.53
70,39.29
69.83,39.92
69.95,39.11
70.59,38.67
69.94,39.42
70.58,38.37
70.42,39.19
70.31,39
70.38,38.84
71,38.82
70.4,38.48
70.05,38.78
69.95,38.54
70.5,39.42
69.77,40.02
69.95,39.32
70.31,38.96
69.83,39.32
70.22,39.03
70.79,38.55
70.16,38.5
70.84,38.02
70.77,39.07
70.29,39.12
70.74,39.09
70.35,39.73
69.85,38.79
70.56,38.63
70.28,38.96
69.82,38.84
70.37,39.33
70.48,38.05
70.46,38.41
70.02,38.67
70.71,38.93
69.95,38.83
70.34,39.14
70.25,38.61
70.5,38.82
69.96,38.85
70.16,38.93
70.49,38.45
70.27,38.95
69.67,38.65
70.38,39.23
69.79,39.32
70.18,39.01
70.26,39.08
70.29,38.76
70.38,39.27
70.05,38.58
70.53,38.25
69.89,39.55
70.14,38.73
70.53,39.23
69.97,39.06
70.45,39.14
70.49,39.04
70.59,39.44
70.56,38.86
69.57,39.62
70.42,38.95
70.3,39.14
70.35,38.9
70.1,39.59
70.47,38.91
70.77,38.17
69.87,39.26
70.52,39.21
69.74,38.46
70.46,38.34
70.7,38.74
70.13,38.57
70.1,38.89
70.08,38.87
69.81,39.09
70.21,38.24
70.4,38.74
69.73,39.21
70.67,38.06
70.19,38.61
70.03,39.65
70.29,39.51
70.21,38.77
69.96,39.07
70.44,38.87
70.48,38.56
70.02,39.28
70,39.59
70.41,38.33
70.91,38.49
70.25,39.14
70.32,38.1
69.95,38.58
70.35,38.56
70.62,38.57
70.28,38.57
70.44,39.12
70.14,39.09
70.42,39.44
70.23,38.73
70.44,39.04
70.22,39.53
70.62,38.47
70.36,39.05
70.76,39.11
70.71,38.43
69.76,39.47
69.94,39.25
70.43,38.96
69.99,38.78
70.06,38.62
70.28,39.08
70.47,38.87
70.69,38.9
70.2,38.5
69.98,38.9
70.23,38.68
70.09,38.99
70.19,38.83
70.86,38.65
69.97,39.12
70.5,39.06
70.17,39.1
70.22,39.04
70.28,37.86
70.24,39.34
70.73,38.68
69.85,38.9
70.5,38.8
69.85,39.49
70.25,38.04
69.56,38.5
69.81,38.81
70.79,38.25
70.72,38.76
70.29,38.68
70.42,38.84
71.34,37.74
70.5,38.91
70.27,39.15
70.54,39.21
69.58,39.34
70.78,38.75
70.52,39.05
70.44,38.65
70.55,37.89
70.26,39.14
70.3,39.31
69.94,38.79
70.2,39.56
69.86,38.91
70.81,38.99
69.79,39.39
70.22,39.32
69.37,38.32
70.36,39.12
70.35,39.26
70.08,39
70.16,39.7
70.62,38.42
70.25,38.17
70.49,38.7
69.77,38.59
70.48,39.1
70.47,39.17
70.09,39.33
70.1,38.9
70.73,39.14
70.47,38.72
69.98,38.8
70.27,38.95
69.67,39.39
70.25,39.01
70.34,39.23
70.13,38.89
70.15,39.17
70.25,39.15
70.19,39.38
70.81,38.86
70.13,38.51
70.13,39.11
70.1,38.96
70.74,38.81
70.35,38.89
70.43,39.26
70.29,39.11
70.35,38.66
70.4,38.98
70.26,39.21
70.17,39.02
70.23,38.55
70.86,38.76
69.97,38.85
70.44,39.31
70.22,38.47
70.63,38.59
70.16,38.81
70.6,38.44
70.23,39.28
70.65,38.22
70.33,38.64
69.96,39.29
70.29,38.85
70.12,38.86
70.53,38.17
69.53,39.86
70.36,38.48
70.14,39.08
70.15,38.94
70.41,38.84
70.64,39.11
70.45,38.53
70.56,38.64
70.4,37.83
70.24,39.41
70.96,39.02
70.78,38.36
70.15,38.64
70.04,39.24
70.3,39.1
70.12,38.49
70.46,38.71
70.69,38.75
70.36,38.98
70.54,39.32
70.22,39.42
70.82,38.51
70.71,39.4
70,38.83
70.82,38.82
70.53,39.34
70.11,38.09
70.28,38.65
70.5,38.9
70.1,38.55
70.54,38.23
70.51,38.98
69.99,39.31
70.28,38.69
70.14,38.57
70.31,39.27
70.5,38.44
70.43,38.68
70.48,38.8
69.69,38.62
69.94,38.73
70.38,39.16
70.27,38.76
70.22,39.78
70.4,38.74
70.18,38.97
70.41,39.07
70.14,38.9
70.4,39.32
70.74,38.97
70.44,38.64
70.26,38.73
70.07,38.61
69.89,38.74
70.06,38.98
71.04,38.67
69.9,39.09
70.59,39.06
69.99,38.36
70.62,37.62
70.26,39.24
69.94,38.48
70.09,38.73
70.44,38.57
70.26,39.15
70.34,38.13
70.44,39.25
70.23,38.08
70.17,39.14
70.73,38.54
70.35,38.88
70.04,38.92
70.2,39.19
70.65,38.15
70.48,38.66
70.58,38.56
70.1,38.49
69.35,39.5
70.21,38.56
69.96,38.08
70.02,38.66
70.09,38.55
70.54,39.08
70.02,39.29
70.2,39.17
70.1,38.65
70.32,38.95
69.75,39.45
70.26,38.88
70.35,37.97
70.67,38.05
70.71,38.92
69.53,39.46
70.27,38.7
70.59,38.71
70.39,38.37
70.47,37.97
70.9,38.7
70.19,38.53
70.54,38.9
70.06,38.76
70.66,38.31
69.89,38.91
69.78,39.27
70.21,39.23
70.35,38.84
70.37,38.38
70.03,38.53
70.06,39.33
70.02,39.23
70.09,38.95
69.99,38.56
70.11,38.9
69.79,38.97
70.05,38.24
70.3,38.68
70.27,38.7
70.45,39.32
69.78,39.45
70.18,39.01
70.24,39.06
69.69,38.95
70.07,38.75
70.11,38.64
70.16,39.15
70.35,38.26
70.2,39.09
70.55,38.54
69.93,38.94
70.54,38.81
70.1,39.01
70.29,38.28
70.55,39.16
70.55,38.9
70.19,38.41
70.65,38.67
70.41,39.41
70.23,38.45
69.91,38.95
70.29,38.56
70.28,39.25
69.96,38.97
70.27,37.92
70.32,38.78
70.44,39.09
70.25,38.94
69.73,39.52
70.21,38.95
69.89,38.88
69.98,39.27
70.14,39.5
70.15,39.26
70.21,39.41
70.81,38.73
70.17,38.67
70.4,38.61
70.36,38.74
70.59,38.54
69.47,39.31
70.3,38.64
70.24,39.39
70.42,38.62
70.61,38.91
70.43,38.64
70.33,38.95
69.87,39.49
69.78,38.92
69.93,38.87
70.41,38.81
70.01,38.62
69.69,38.87
70.87,38.58
70.1,38.79
70.58,38.61
70.3,39.07
70.48,38.49
70.3,38.86
70.21,38.35
70.4,38.83
70.03,39.22
70.24,38.96
69.92,39.35
70.21,39.28
70.22,39.06
70.52,39.37
70.23,39.04
69.51,39.83
70.38,39.03
70.24,39.32
70.11,39.42
70.45,38.82
70.2,38.82
70.19,39.52
70.41,39.05
70.56,38.66
70.56,39.17
69.93,38.22
70.28,39.67
70.16,39.49
70.1,38.7
70.1,38.46
70.54,38.42
70.12,39.34
69.96,38.95
70.2,39.26
70.21,38.85
70.46,38.58
70.38,38.31
70.73,38.55
70.37,39.42
70.38,38.73
70.15,38.95
70.24,38.92
70.34,38.99
70.18,39.3
70.41,38.31
69.9,38.55
70.42,38.75
70.29,38.59
70.14,39.01
70.1,39.32
70.54,38.94
70.36,38.63
71.1,38.08
70.4,39.23
70.49,38.93
70.15,39.18
69.93,38.76
70.71,38.6
70.13,38.65
70.45,38.99
70.92,38.04
70.55,38.9
70.14,38.82
70.17,39.38
70.07,39.01
70.59,38.48
70.46,38.89
70.7,39.27
70.68,38.39
70.13,38.8
70.57,38.75
70.63,38.38
70.57,38.35
70.33,39.03
70.77,38.39
70.7,38.65
69.89,39.07
70.19,39.19
70.45,38.56
70.33,38.92
69.85,38.62
70.3,38.72
70.56,38.84
69.56,39.12
70.28,38.11
70.51,38.78
70.23,39.2
70.56,39.19
70.12,38.6
70.46,39.1
70.42,38.67
69.89,38.99
69.79,39.16
70.08,39.77
69.88,38.8
70.71,38.17
70.39,38.42
70.04,38.77
70.17,39.03
70.46,39
70.36,39.36
70.06,39.14
70,38.7
70.56,38.86
70.12,38.73
70.26,38.93
69.86,39.54
70.4,39.17
70.06,39.07
70.44,38.94
70.02,38.77
70.5,39.27
70.39,38.61
70.4,38.94
70.26,38.51
70.7,38.66
69.77,38.3
69.77,38.63
70.66,38.83
70.41,38.44
69.8,39
70.26,39.13
69.89,39.26
70.26,38.71
70.19,39.24
70.13,38.76
70.18,38.51
70.33,39.16
70.51,39.12
70.16,38.92
70.38,39.02
70.53,38.34
70.26,38.9
70.38,38.85
70.11,39.01
69.68,39.06
70.16,39
70.28,39.09
70.76,38.12
70.44,38.78
70.04,39.11
70.12,39.36
70.72,38.53
70.36,38.1
70.72,39
70.58,39.02
70.29,38.87
69.9,39.26
70.06,39.23
69.89,38.3
70.52,38.73
70.39,38.57
70.53,38.73
71.12,38.24
70.01,39.41
69.86,39.18
70.28,39.4
70.41,38.8
70.16,38.52
70.43,38.92
70.3,39
70.34,39.46
70.16,39.65
70.49,39.26
70.07,39.14
70.51,38.9
70.34,39.22
70.26,38.86
70.17,38.6
70.37,38.79
70.46,38.99
70.55,39.39
70.16,38.57
70.53,39.33
70.3,39.08
70.87,38.77
70.52,38.44
70.43,38.78
70.53,39.1
70.15,38.99
70.52,39.16
70.64,38.56
69.98,39.26
70.38,39.09
70.16,39.11
70.55,39.1
70.37,38.72
70.1,39.72
70.33,38.59
70.32,38.26
70.6,38.53
70.57,38.62
69.71,39.33
70.65,38.08
70.13,39.15
70.2,39.04
70.03,39.51
70.45,38.41
70.59,39.21
70.36,38.97
70.18,39.09
69.85,39.09
70.42,38.62
70.53,39.51
70.4,38.59
70.48,38.92
70.59,38.46
70.54,39.25
69.92,38.97
70.76,38.6
70.31,39.1
70.43,38.74
69.96,39.1
70.51,39.24
69.98,39.19
70.44,39.16
69.96,38.57
70.14,39.47
70.29,38.14
70.48,38.82
70.19,38.47
70.7,38.67
70.07,38.98
70.22,38.16
70.71,39.03
70.27,39.71
70.38,39.1
70.05,39.27
70.32,39.18
70.19,38.55
70.24,39.08
70.2,38.44
70.66,38.42
70.54,38.91
70.64,37.76
70.5,39.04
70.28,38.3
70.18,38.27
70.48,39.06
70.34,39.59
70.05,39.2
70.54,39.03
70.52,39.37
70.19,38.33
70.61,38.57
69.66,39.76
70.21,39.09
70.12,38.9
70.05,39.25
70.42,38.69
70.51,38.39
70.59,38.74
70.51,38.54
70.15,38.97
70.45,38.71
70.48,38.72
70.24,39.01
70.32,39.37
70.13,39.05
70.38,39.2
70.22,39.09
70.19,38.42
70.26,39.75
70.67,38.82
70.33,38.19
70.49,38.67
70.66,38.91
70.38,39.25
69.9,39.53
70.11,39.29
70.37,39.27
70.28,38.27
70.48,38.87
70.14,38.5
70.07,38.86
70.54,38.66
70.62,39.09
70.43,38.79
70.26,38.72
70.72,38.03
70.1,39.12
70.29,38.59
70.61,38.72
70.45,38.4
70.04,39.18
70.46,39.12
70.11,38.78
70.15,38.4
70.26,38.96
70.71,38.77
69.89,39.1
70.34,38.85
70.25,38.93
70.48,39.25
70.41,38.91
70.02,39.03
70.21,38.8
70.24,38.92
70.27,38.75
70,38.94
69.98,39.07
70.33,38.78
70.11,39.19
70.54,38.65
70.47,38.59
70.56,38.47
69.97,39.11
70.09,38.25
70.37,39.15
69.8,39.39
70.39,39.03
70.27,38.38
70.35,38.64
69.99,38.94
70.66,38.38
69.97,38.36
70.54,38.55
70.66,38.68
69.77,39.34
70.27,38.26
70.68,38.66
70.89,39.07
69.77,39.55
70.47,39.02
70.2,39.08
70.2,39.09
69.95,38.69
70.3,38.75
70.57,38.89
69.8,39.49
70.35,38.72
70.87,38.61
70.22,38.76
70.06,39.22
70.53,38.68
70.71,38.7
70.23,38.73
70.3,38.91
70.91,38.01
69.75,39.33
69.93,38.87
70.42,38.92
70.59,38.85
70.05,38.8
70.06,38.75
70.35,39.12
70.28,38.94
70.28,38.25
70.18,38.68
70.42,39.18
69.87,39.28
69.96,38.62
70.36,38.81
69.97,39
70.18,38.6
70.14,38.63
70.32,38.9
70.11,39.29
70.4,38.87
69.84,39.22
70.15,38.54
70.47,38.82
70.66,38.71
70.5,38.46
70.02,39.26
69.93,38.57
69.88,39.17
69.93,38.46
69.9,39.55
70.54,39.09
70.21,38.62
69.79,38.58
70.05,38.88
70.5,39.35
69.83,39.02
70.55,38.89
70.37,39.03
70.24,38.29
70.03,38.77
70.27,38.69
70.04,38.97
70.39,38.87
70.57,38.36
69.61,38.69
70.36,39.45
70.78,39.11
70.71,38.72
70.04,39.12
69.55,39.4
70.46,39.01
69.85,38.92
70.18,38.98
70.08,39.56
70.32,38.43
70.19,38.88
70.56,38.86
69.93,39.24
69.95,38.79
69.84,38.98
70.7,38.46
71.03,37.96
70.75,38.49
70.81,38.5
70.26,38.86
70.14,39.31
70.08,39.2
70.45,39.25
70.13,39.22
70.14,39.02
70.2,38.77
69.92,39.21
70.14,38.49
69.91,38.88
70.32,39.13
70.5,39
70.24,38.86
70.16,39.09
70.11,38.76
70.11,38.96
70.13,38.23
70.14,38.53
70.39,39.02
70.65,38.52
70.68,38.49
70.63,38.79
70.1,39.38
69.84,39.22
70.47,38.8
70.21,38.7
69.79,39.35
70.13,38.73
70.41,38.95
70.39,38.82
70.11,39.49
70.4,39.29
70,39.16
70.4,38.94
70.01,39.11
70.44,38.85
70.6,39.32
70.38,38.14
70.11,38.74
70.67,39.33
70.34,38.35
70.51,38.85
70.31,39.46
69.78,39.25
69.9,38.73
70.33,38.84
70.17,39.21
70.38,39.43
70.36,39.06
70.59,38.46
70.7,38.12
70.49,39.23
70.44,38.09
70.99,38.74
70.83,38.38
70.52,38.79
70.88,38.53
70.31,39.41
69.97,39.27
70.54,39.12
70.11,39.18
70.05,38.28
70.09,38.21
71.2,37.73
70.62,38.67
70.62,38.89
70.32,38.8
70.62,38.94
70.44,38.61
69.86,39.31
70.33,39.05
69.95,39.16
69.62,39.43
69.98,38.9
70.31,38.62
69.81,39.53
70.49,37.65
70.33,38.03
70.59,39.2
69.59,39.53
69.92,38.91
70.07,39.09
70.32,39.53
70.38,38.77
70.25,38.53
70.77,38.93
70.22,39.28
70.31,38.99
70.05,39.27
69.66,38.92
70.13,38.56
69.85,39.08
70.39,38.67
69.96,39.16
70.51,39.4
70.24,38.57
70.32,38.99
70.71,39.09
69.8,38.77
70.29,38.76
70.52,38.61
70.62,39.02
70.4,39.13
69.95,39.62
69.94,39.07
70.29,38.42
70.35,38.92
70.48,39.4
70.81,38.57
70.29,39.05
70.56,38.99
70.19,39.45
70.57,38.26
70.44,38.26
70.36,38.79
70.49,38.95
70.29,39.05
70.97,38.86
70.78,38.63
71.04,39.09
70.39,39.69
70.01,38.99
70.6,38.91
70.19,39.35
69.99,39.73
70.4,38.27
70.27,38.9
70.61,38.9
70.06,38.59
70.02,38.85
70.32,38.81

